Bound-electron self-energy calculations in Feynman and Coulomb gauges: detailed analysis

The energy correction associated with the self-energy diagram is the leading (in magnitude) and fundamental (in significance) contribution to the Lamb shift in highly charged ions. Conventional approaches to this correction rely on partial-wave expansions, which is a stumbling block limiting accuracy. To elucidate the issue, we perform a comprehensive comparative analysis of partial-wave-expansion convergence between two gauges: Feynman and Coulomb. Some tricks for improving the convergence are discussed as well.

==> legacy.txt <==
% The Green-function approach is prefer-
% able for problems where (i) high numerical accuracy is
% needed, (ii) large numerical cancellations occur, (iii) the
% partial-wave expansion does not converge rapidly, (iv) the
% contribution of high-energy intermediate electron states
% is enhanced, leading to slow convergence of the basis-set
% calculations with respect to N. -- из симметри \newline
% We now give a comparative discussion of the two main
% approaches. 
% The basis-set method has several attract-
% tive features. The corresponding numerical routine is
% relatively simple, flexible and can easily incorporate any
% spherical-symmetric potential. Moreover, this method
% allows one to perform summations over a part of the
% Dirac spectrum (e.g., over the positive or the negative
% part only) and evaluate sums over spectrum with energy
% denominators different from the one in Eq. (25).
% Another attractive feature of the basis-set method is
% that it provides an approximation to the Green function
% which is a continuous function of the radial arguments at
% x x'. This is not the case for the exact Green function
% (16), whose components contain the discontinuous step
% function th(x - x') (which yields a delta-function in Eq. (15)
% after differentiation). This feature is often referred to as
% the radial ordering, since the exact Green function de-
% pends on x< and x>, rather than just on x and x'. This
% feature complicates the numerical evaluation of matrix
% elements, especially for higher-order diagrams with mul-
% tiple radial integrations.
% The basis-set method has also some important draw-
% backs as compared to the Green-function approach. It
% has an additional parameter, the number of basis func-
% tions N , and the final result should be investigated for
% stability when N is increased. In practice, the depen-
% dence on the basis size often sets a limitation on the
% accuracy of calculations. In addition, the number of par-
% tial waves (i.e., the maximum value of |k|) included in
% the numerical evaluation is rather limited in the basis-set
% method. The typical number of partial waves employed
% in actual calculations with the basis-set method is appr 20,
% while in the Green-function approach it can be of order
% 104 and more. -- из симметри
}. \textcolor{orange}{>>>>>> метод ф гр, дополнение про 2п вклад <<<<<<}


% Обсудим коэффициенты экстраполяции $C_i$ из~(\ref{eq:kappa_expansion}). Из наших исследований получается, что погрешность коэффициентов экстраполяции  достаточно быстро растет с увеличением $i$. Поэтому и потому, что он наиболее существенный в ассимптотике больших $k$, рассмотрим первый коэффициент разложения $C_2$, и построим отношение его для (квази-) три-плюс потенциального вклада к ему для много-потенциального вклада, см.~\ref{fig:mp_contributions1} (b). Существенно, что вычитание (квази-) двух-потенциальных вкладов действительно позволяет снизить значение коэффициента $C_2$ ...

% (до одного-двух порядков), 

% As it was said before, we can use the same approach of extrapolation by $\kappa$ to determine other coefficients of expansion from~\ref{eq:kappa_expansion}. The only problem is relatively high inaccuracy comparing to the first coefficient $S$. We produced evaluation of coefficients for many-potential term itself, for quasi-2-potential and for free-2-potential terms. Results are presented in the table~\ref{}. We can see that both quasi-2-potential and free 2-potential terms have almost similar values of $A_2$ so extraction q2p or free-2p from 2+ many-potential allows to reduce the value of the remainder by an order. Not only the value but also the error of the most problematic term reduces. The difference between $A_2$ coefficients of 2+ mp and q2p or free-2p is more than the error of their determination so this kind of extraction doesn't increase the minimal power in the expansion~\ref{eq:kappa_expansion}. In the graphs~\ref{}... is shown how q2p and free-2p differ from 2+ many-potential with their errors.


% (интро должно быть написано знающими людьми)
% \rs{When considering hydrogen-like ions (bound systems consisting of a nucleus and a single electron), QED corrections must be taken into account to obtain a precise energy level structure}. 

% To receive the whole value for many-potential term we implement a reconstruction of a full sum with a finite number of terms using the following expansion
% To obtain the extrapolation over $\kappa$, we implement a reconstruction of the full sum with a finite number of terms using the following decomposition (что...):
% To obtain the extrapolation in $\kappa$ we implement the following decomposition:

% \begin{equation}
% \label{eq:kappa_expansion}
%     S_{\kappa} = S_\infty + \frac{A_2}{\kappa^2} + \frac{A_3}{\kappa^3} + \frac{A_4}{\kappa^4} + \frac{A_5}{\kappa^5} + ...~.
% \end{equation}

%In order to introduce the calculation of these coefficients...
%In order to calculate these coefficients, we use statistical method. We cut this expansion after $\dfrac{1}{\kappa^m}$. $m=5$ is chosen due to its minimal extrapolation error. After that we generate $N \geq 1000$ random sets of non-repeating numbers $\{\kappa_i\}_{i=1}^m$, where $\kappa_i \in \{3 .. \kappa_{\text{max}}\}$. For every generated set we are making the system of linear equations for the coefficients $S,~A_1,~...,~A_5$ where each equation has the form of ~\ref{eq:kappa_expansion}. We are interested only in solutions for $S$ which are considered as a random variable so as to receive the average value of $\overline{S}$ and its variance $\sigma_{\kappa}$. In order to increase accuracy, in addition to randomness, a condition is applied that there are no consecutive $\kappa$ in the set. In a similar way we can obtain other coefficients of expansion and their errors.

%\textcolor{red}{(мб так)}

% --------------
% To calculate these coefficients, we use the following statistical method. We truncate the expansion after a certain power $\kappa^{-m}$, (typically we choose the value $m=5$). Subsequently, we generate $N \geq 1000$ random sets of unique numbers $\{\kappa_i\}_{i=1}^m$, where $\kappa_i \in \{3 .. \kappa_{\text{max}}\}$. In addition to randomness, we impose the condition that there are no consecutive $\kappa$ in the set. In this way we obtain an approximation of $S_\infty$, which is treated as a random variable. We determine the mean value $\overline{S}_\infty$ and its variance $\sigma_{\kappa}$.
% --------------

%\textcolor{red}{It leads to a significant decrease of the system's condition numbers and increasing of evaluation accuracy respectively. (?)}

% Approximation by the size of the basis is carried out using the nonlinear least squares method using an ansatz of the form:

% In the above expression $n_a$ is the size of the basis set. (na graph !) We estimate the error of the total approximation data to depend on errors of $\kappa$ and $n_a$ approximations like 
%We estimate that the total error after both approximation depends from the errors of $\kappa$ and $n_a$ approximations in the following way

%\textcolor{red}{(мб так)} 
% We estimate the total error after approximation both in basis size and in $\kappa$ as follows (where $\sigma_{n_a}$ is the estimated approximation error for the basis set size)
% \begin{equation}
%     \sigma_{\text{tot}} = \sqrt{\sigma_{\kappa}^2 + \sigma_{n_a}^2}.
% \end{equation}


% In the above expression $n_a$ is the size of the basis set. (na graph !) We estimate the error of the approximation data to be the sum (or the sum of the squares under the root) of the errors of the first and second approximations. (roughly translated, commented on the text. Sum? not the sum of squares?)


% Аппроксимация по na и kappa. 

% Аппроксимация делается последовательно: сперва получаем значения многопотенциальных вкладов проаппроксимированных по kappa при фиксированных na, далее по этим числам производим аппроксимацию по na.

% Мы вычислили конечное число интегралов разложения многопотенциального вклада по kappa и, соответственно, определили частичные суммы $S_{\kappa}$ данного ряда. Восстановление суммы ряда по частичным происходит с помощью следующего разложения

% \begin{equation}
%     S_{\kappa} = S + \frac{A_2}{\kappa^2} + \frac{A_3}{\kappa^3} + \frac{A_4}{\kappa^4} + \frac{A_5}{\kappa^5} + ...
% \end{equation}

% Определение коэффициентов данного разложения происходит путем решения систем линейных уравнений, составленных по случайно сгенерированным наборам $\{\kappa_i\}_{i=1}^N$. Для увеличения точности вдобавок к случайности применяется условие, чтобы в наборе не было подряд идущих $\kappa$. Из всех них нас интересует только сумма $S$. Затем происходит усреднение величины $S$ по посчитанной выборке значений.

% Данный метод аппроксимации позволяет получать от четырех до семи правильных знаков (ссылка на таблицу с результатами вычислений + комментарий).

% Данную процедуру мы производим для определения сумм с разным числом базисных функций. (Из каких соображений взята такая зависимость???) По данным точкам мы аппроксимируем зависимость до бесконечного числа базисных функций методом наименьших квадратов. Хорошей функцией для аппроксимации является следующая:

% \begin{equation}
%     S(na) = B_1 \left( \frac{1}{na} \right)^{B_2} + B_3.
% \end{equation}

% Стремление числа базисных функций к бесконечности приводит к тому, что за окончательный ответ отвечает коэффициент $B_3$, определяемый с точностью до 4-5 знаков после запятой. (сюда график зависимости от na)

% Погрешностью данных аппроксимацией мы принимаем сумму (или сумму квадратов под корнем) погрешностей первой и второй аппроксимации. И таким образом получаем многопотенциальный вклад с точностью от трех знаков после запятой. 

% ================================
% мб так?
% Взять данные по радиусам и моделям из Ерохина 2015 
% Посчитать:
% 18,54,92, их радиусы, 2 калибровки, с трюком/без (12 расчетов). 
% 10,18,26,30,36,50,54,66,70,82,92, 2 калибровки, основное состояние, с трюком. (44 расчета).
% Надо как-то разделить на трюк/без трюка. 
% ================================

\begin{table}[H]
\caption{Contributions to the self-energy correction for $1S_{1/2}$ (denoted as $a$) state of the hydrogen-like ions, F is the Feynman gauge, C is the Coulomb one, results are given in eV, spherical model of nucleus, nuclear radii taken from \cite{hen}.
}
\begin{tabular}
{ p{0.06\textwidth}p{0.06\textwidth}p{0.07\textwidth}p{0.1875\textwidth}p{0.1875\textwidth}p{0.1875\textwidth}p{0.1875\textwidth} }
\hline
\hline
Z & gauge &      & $\Delta \varepsilon^{0p}_{a}$ & $\Delta \varepsilon^{1p}_{a}$ & $\Delta \varepsilon^{mp}_a$ & $\Delta \varepsilon_a$ \\ \hline
18 & C & DKB     & \multirow{2}{*}{1.341 667 2} & \multirow{2}{*}{0.054 770 2} & -0.179 52(2) & 1.216 91(2) \\ 
 &  & GF         & & & -0.179 530 8(2) & 1.216 906 6(2) \\ 
 &  & \cite{hen} & 1.341 668 068(1) & 0.054 770 997(7) & -0.179 538(3) & 1.216 901(3) \\ 
 \hline
 & F & DKB       & \multirow{2}{*}{-67.924 836 7} & \multirow{2}{*}{49.511 442 3} & 19.630 2(1) & 1.216 8(1) \\ 
 &  & GF         & & & 19.630 300 6(2) & 1.216 906 2(2) \\ 
 &  & \cite{hen} & -67.924 837 74(5) & 49.511 443 05(6) & 19.630 296(10) & 1.216 90(1) \\ \hline
54 & C & DKB     & \multirow{2}{*}{43.590 610} & \multirow{2}{*}{17.387 958} & -9.981 3(2) & 50.997 2(2) \\ 
 &  & GF         & & & -9.981 311(3) & 50.997 257(2) \\ 
 &  & \cite{hen} & 43.590 621 48(6) & 17.387 986 7(3) & -9.981 343(16) & 50.997 27(2) \\ 
 \hline
 & F & DKB       & \multirow{2}{*}{-285.092 638} & \multirow{2}{*}{190.356 023} & 145.733 8(7) & 50.997 1(7) \\ 
 &  & GF         & & & 145.733 872(3) & 50.997 257(3) \\ 
 &  & \cite{hen} & -285.092 638 6(1) & 190.356 052 0(3) & 145.733 90(8) & 50.997 31(8) \\ \hline
92 & C & DKB     & \multirow{2}{*}{210.068 167} & \multirow{2}{*}{213.738 955} & -68.764 8(8) & 355.042 3(8) \\ 
 &  & GF         & & & -68.764 144(5) & 355.042 978(5) \\ 
 &  & \cite{hen} & 210.068 220 5(7) & 213.739 094(4) & -68.764 3(1) & 355.043 0(1) \\ 
 \hline
 & F & DKB       & \multirow{2}{*}{-516.318 629} & \multirow{2}{*}{472.000 467} & 399.364(7) & 355.045(7) \\ 
 &  & GF         & & & 399.361 141(11) & 355.042 979(11) \\ 
 &  & \cite{hen} & -516.318 598(4) & 472.000 597(6) & 399.361 2(2) & 355.043 2(2) \\ \hline
\hline
\label{tab:we_sw_general}
\end{tabular}
\end{table}

% BELOW CORRECT
% \begin{table}[H]
% \caption{
% Many-potential contribution to the self-energy correction for $1S_{1/2}$ state of the hydrogen-like ions, calculated in three ways - directly, using the trick of the SC, using the separation of the two-potential contribution. Results are given in eV, spherical model of nucleus, nuclear radii taken from~\cite{hen}.}
% \fontsize{9pt}{9pt}\selectfont
% \resizebox{\textwidth}{!}{%
% \begin{tabular}{ ccclllllll } 
% \hline
% \hline
%  & & & \multicolumn{1}{|c|}{direct} & \multicolumn{3}{|c|}{SC scheme} & \multicolumn{3}{c}{2-pot scheme} \\ \hline
%  Z & gauge & & $\Delta \varepsilon^{2p+} (x)$ & $\Delta \varepsilon^{2p*} (p)$ & $\Delta\varepsilon^{3p+}(x)$ & $\Delta \varepsilon^{2p+}$ & $\Delta \varepsilon^{2p} (x)$ & $\Delta\varepsilon^{3p+}(x)$ & $\Delta \varepsilon^{2p+}$ \\ \hline
%  18 & C & DKB & -0.179 6(1) & -0.218 343 2 & 0.038 771(3) & -0.179 572(3) & - & - & - \\
%   &  & GF & -0.179 551(8) & -0.218 341 9 & 0.038 811 4(1) & -0.179 531 8(1)& -0.155 550 67(9) & -0.023 980 0(1) & -0.179 530 7(2) \\
%   & F & DKB & 19.630 2(3) & 8.722 252 3 & 10.908 016(6) & 19.630 268(6)& - & - & - \\ 
%   &  & GF & 19.630 275(8) & 8.722 252 4 & 10.908 048 8(3) & 19.630 301 2(3)& 8.960 544 0(2) & 10.669 756 5(6) & 19.630 300 5(7) \\ \hline
%  54 & C & DKB & -9.981(1) & -7.403 693 & -2.578 90(8) & -9.982 59(8)& - & - & - \\
%   &  & GF & -9.981 33(3) & -7.403 692 & -2.577 618(3) & -9.981 311(3)& -6.727 056 63(3) & -3.254 253(2) & -9.981 310(2) \\
%   & F & DKB & 145.734(2) & 54.420 120 & 91.311 8(1) & 145.731 9(1)& - & - & - \\ 
%   &  & GF & 145.733 84(4) & 54.420 121 & 91.313 751(4) & 145.733 871(4)& 55.334 247 46(3) & 90.399 623(9) & 145.733.870(9) \\ \hline
%  92 & C & DKB & -68.764(2) & -23.349 281(2) & -45.419(1) & -68.768(1)& - & - & - \\
%   &  & GF & -68.764 145(7) & -23.349 279 & -45.414 865(5) & -68.764 146(5)& -31.829 260 8(2) & -36.934 883(6) & -68.764 144(6) \\
%   & F & DKB & 399.364(3) & 149.189 230(2) & 250.167(1) & 399.356(1)& - & - & - \\ 
%   &  & GF & 399.361 14(1) & 149.189 230 & 250.171 91(1) & 399.361 14(1)& 144.424 324 4(1) & 254.936 81(1) & 399.391 14(1) \\ \hline
% \hline
% \hline
% \end{tabular}%
% }
% \centering
% \label{tab:we_sw_2p}
% \end{table}


%% % % % % % % % % % % % % % % % % % % % % % % % % % % %  

{
\setlength\LTcapwidth{\textwidth}
\renewcommand{\arraystretch}{1.15}
\setlength{\tabcolsep}{0pt}
\begin{longtable}{
                l@{\quad}
                l@{\quad}
                l@{\quad}
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                S[table-format=3.9(2),group-separator={\;},group-minimum-digits=3]
                }
\caption{\label{tab:we_sw_general}
         Many-potential contribution to the self-energy correction for $1S_{1/2}$ (denoted as $a$) state of the hydrogen-like ions, calculated in three ways - directly, using the Sapirstein-Cheng (SC) approach, and using the separation of the two-potential contribution. Results are given in eV, spherical model of nucleus is used, nuclear radii taken from~\cite{hen}.
         }\\

\toprule
\toprule

 & & & \multicolumn{1}{c}{direct} & \multicolumn{3}{c}{two-pot. scheme} & \multicolumn{3}{c}{SC scheme} \\

\midrule

\multicolumn{1}{l}{Z} & 
\multicolumn{1}{l}{gauge} & &
\multicolumn{1}{c}{$\Delta\varepsilon^{mp}_a$} &
\multicolumn{1}{c}{$\Delta\varepsilon^{2p}_a$} & 
\multicolumn{1}{c}{$\Delta\varepsilon^{3+}_a$} &
\multicolumn{1}{c}{$\Delta\varepsilon^{mp}_a$} &
\multicolumn{1}{c}{$\Delta \tilde{\varepsilon}_{a,p}^{2p}$} &
\multicolumn{1}{c}{$\Delta \tilde{\varepsilon}_{a}^{3+}$} &
\multicolumn{1}{c}{$\Delta \varepsilon_a^{mp}$} \\


\midrule

 18 & C & DKB & -0.179 4(1) &  &  &  & {\multirow{2}{*}{\tablenum{-0.218 341 8}}} & 0.038 82(2) & -0.179 52(2) \\
  &  & GF & -0.179 53(1)  & -0.155 550 67(9) & -0.023 979 98(12) & -0.179 530 8(2) & & 0.038 811 4(2) & -0.179 530 6(2) \\
  & F & DKB & 19.630(1) &  &  &  & {\multirow{2}{*}{\tablenum{8.722 252 3}}} & 10.908 0(1) & 19.630 2(1) \\ 
  &  & GF & 19.630 29(1) & 8.960 544 04(15) & 10.669 756 5(6) & 19.630 300 6(2) & & 10.908 048 8(4) & 19.630 301 2(4) \\ \hline
 54 & C & DKB & -9.982(1) &  &  & & {\multirow{2}{*}{\tablenum{-7.403 692}}} & -2.577 7(2) & -9.981 3(2) \\
  &  & GF & -9.981 32(2) & -6.727 056 62(3) & -3.254 253(2) & -9.981 31(2) & & -2.577 618(3) & -9.981 311(3) \\
  & F & DKB & 145.731(2) &  &  &  & {\multirow{2}{*}{\tablenum{54.420 120}}} & 91.313 7(7) & 145.733 8(7) \\ 
  &  & GF & 145.733 84(4) & 55.334 247 46(3) & 90.399 623(7) & 145.733 871(7) & & 91.313 751(3) & 145.733 872(3) \\ \hline
 92 & C & DKB & -68.764(3) &  &  & & {\multirow{2}{*}{\tablenum{-23.349 279}}} & -45.415 6(8) & -68.764 8(8) \\
  &  & GF & -68.764 1(2)  & -31.829 260 86(19) & -36.934 883(6) & -68.764 144(6) & &  -45.414 865(5) & -68.764 144(5) \\
  & F & DKB & 399.36(1) &  &  & & {\multirow{2}{*}{\tablenum{149.189 230}}} & 250.175(7) & 399.364(7) \\ 
  &  & GF & 399.361 141(11) & 144.424 324 42(12) & 254.936 814(17) & 399.361 138(17) & &  250.171 912(15) & 399.361 142(15) \\

\endhead
\endfoot
\bottomrule
\bottomrule
\endlastfoot

\end{longtable}
}
  


\begin{table}[H]
\caption{
Many-potential contribution to the self-energy correction for $1S_{1/2}$ (denoted as $a$) state of the hydrogen-like ions, calculated in three ways - directly, using the Sapirstein-Cheng (SC) approach, and using the separation of the two-potential contribution. Results are given in eV, spherical model of nucleus is used, nuclear radii taken from~\cite{hen}.}
\fontsize{9pt}{9pt}\selectfont
\renewcommand{\arraystretch}{1.55}
\resizebox{\textwidth}{!}{
\begin{tabular}{ ccclllllll } 
\hline
\hline
 & & & \multicolumn{1}{|c|}{direct} & \multicolumn{3}{|c|}{two-pot. scheme} & \multicolumn{3}{|c}{SC scheme} \\ \hline
 Z & gauge & & $\Delta\varepsilon^{mp}_a$ & $\Delta\varepsilon^{2p}_a$ & $\Delta\varepsilon^{3+}_a$ & $\Delta\varepsilon^{mp}_a$ & $\Delta \tilde{\varepsilon}_{a,p}^{2p}$ & $\Delta \tilde{\varepsilon}_{a}^{3+}$ & $\Delta \varepsilon_a^{mp}$ \\ \hline
 18 & C & DKB & -0.179 4(1) &  &  &  & \multirow{2}{*}{-0.218 341 8} & 0.038 82(2) & -0.179 52(2) \\
  &  & GF & -0.179 53(1)  & -0.155 550 67(9) & -0.023 979 98(12) & -0.179 530 8(2) & & 0.038 811 4(2) & -0.179 530 6(2) \\
  & F & DKB & 19.630(1) &  &  &  & \multirow{2}{*}{8.722 252 3} & 10.908 0(1) & 19.630 2(1) \\ 
  &  & GF & 19.630 29(1) & 8.960 544 04(15) & 10.669 756 5(6) & 19.630 300 6(2) & & 10.908 048 8(4) & 19.630 301 2(4) \\ \hline
 54 & C & DKB & -9.982(1) &  &  & & \multirow{2}{*}{-7.403 692} & -2.577 7(2) & -9.981 3(2) \\
  &  & GF & -9.981 32(2) & -6.727 056 62(3) & -3.254 253(2) & -9.981 31(2) & & -2.577 618(3) & -9.981 311(3) \\
  & F & DKB & 145.731(2) &  &  &  & \multirow{2}{*}{54.420 120} & 91.313 7(7) & 145.733 8(7) \\ 
  &  & GF & 145.733 84(4) & 55.334 247 46(3) & 90.399 623(7) & 145.733 871(7) & & 91.313 751(3) & 145.733 872(3) \\ \hline
 92 & C & DKB & -68.764(3) &  &  & & \multirow{2}{*}{-23.349 279} & -45.415 6(8) & -68.764 8(8) \\
  &  & GF & -68.764 1(2)  & -31.829 260 86(19) & -36.934 883(6) & -68.764 144(6) & &  -45.414 865(5) & -68.764 144(5) \\
  & F & DKB & 399.36(1) &  &  & & \multirow{2}{*}{149.189 230} & 250.175(7) & 399.364(7) \\ 
  &  & GF & 399.361 141(11) & 144.424 324 42(12) & 254.936 814(17) & 399.361 138(17) & &  250.171 912(15) & 399.361 142(15) \\
\hline
\hline
\end{tabular}%
}
\centering
\label{tab:we_sw_2p}
\end{table}





\begin{table}[H]
\caption{Individual $\kappa$ contributions and approximation results for the ground state of hydrogen-like argon and uranium. All data are given in eV, F is the Feynman gauge, C is the Coulomb one}
\fontsize{9pt}{9pt}\selectfont
\renewcommand{\arraystretch}{1.4}
\resizebox{\textwidth}{!}{
{\fontsize{4pt}{4pt}\selectfont{
\sisetup{parse-numbers=false}
\sisetup{table-format=-3.9}
\sisetup{group-digits = true}
\sisetup{group-separator={,}}
% \sisetup{group-minimum-digits=3}
\sisetup{digit-group-first-size=3}
\sisetup{digit-group-other-size=3}
\begin{tabular}{p{0.1\textwidth}SSSS}
\hline
& \multicolumn{2}{c}{Z = 18} & \multicolumn{2}{c}{Z = 92} \\
\hline 
& \multicolumn{1}{c}{F} & \multicolumn{1}{c}{C} & \multicolumn{1}{c}{F} & \multicolumn{1}{c}{C} \\ 
\hline
$\Delta \varepsilon_a^{0p}$ & -67.924 836  & 1.341 667  & -516.318 629 & 210.068 167 \\
% \hline
$\Delta \varepsilon_a^{1p}$ & 49.511 442  & 0.054 770  & 472.000 467 & 213.738 955\\
\hline
$\Delta \varepsilon_a^{mp},$ $|\kappa| = 1$ 
     &18.954 139   &               -0.098 735    &    392.056 752   &    -54.030 900  \\ 
$2$  & 0.447 224            &       -0.044 326    &   2.922 927       &  -11.168 699  \\ 
$3$  & 0.115 257             &      -0.011 632    &   2.001 276     &    -1.902 586    \\
$4$  & 0.046 658            &       -0.006 453   &    0.915 478      &   -0.685 643    \\
$5$  & 0.023 375            &       -0.004 153   &    0.478 148      &   -0.330 469    \\
$6$  & 0.013 267            &       -0.002 872   &    0.278 392      &   -0.186 004    \\
$7$  & 0.008 186          &         -0.002 080   &    0.175 634      &   -0.115 450    \\
$8$  & 0.005 368          &         -0.001 558   &    0.117 699      &   -0.076 706    \\
$9$  & 0.003 688          &         -0.001 199   &    0.082 646      &   -0.053 600    \\
$10$ & 0.002 630          &         -0.000 943  &     0.060 225       &  -0.038 946    \\
$11$ & 0.001 933          &         -0.000 754  &     0.045 228       &  -0.029 195    \\
$12$ & 0.001 458          &         -0.000 613  &     0.034 822       &  -0.022 452    \\
$13$ & 0.001 124          &         -0.000 505  &     0.027 378       &  -0.017 638    \\
$14$ & 0.000 882         &          -0.000 420  &     0.021 913       &  -0.014 110    \\
$15$ & 0.000 704         &          -0.000 353  &     0.017 811       &  -0.011 464    \\
$16$ & 0.000 570         &          -0.000 300  &     0.014 672       &  -0.009 441    \\
$17$ & 0.000 468         &          -0.000 257  &     0.012 229       &  -0.007 868    \\
$18$ & 0.000 388         &          -0.000 221  &     0.010 300       &  -0.006 626    \\
$19$ & 0.000 325         &          -0.000 192  &     0.008 756       &  -0.005 632    \\
$20$ & 0.000 275         &          -0.000 168  &     0.007 506     &    -0.004 827  \\
$21$ & 0.000 234         &          -0.000 147  &     0.006 483     &    -0.004 169  \\
$22$ & 0.000 201         &          -0.000 130  &     0.005 638     &    -0.003 625  \\
$23$ & 0.000 174         &          -0.000 115  &     0.004 933     &    -0.003 172  \\
$24$ & 0.000 152         &          -0.000 103  &     0.004 341     &    -0.002 792  \\
$1..\infty$ (extr.) & 19.630 29(1) & -0.179 53(1) & 399.361 141(11) & -68.764 1 (2)\\
\hline 
$\Delta \varepsilon_a$ & 1.216 89(1) & 1.216 90(1) & 355.042 979(11) & 355.043 0(2) \\
\hline
\cite{hen} & 1.216 90(1) & 1.216 901(3) & 355.043 2(2) & 355.043 0(1) \\
\hline
\end{tabular}
}}}
\label{tab:contribs_mp}
\end{table}



     
% \begin{table}[H]
% \caption{Individual $\kappa$ contributions and approximation results for the ground state of hydrogen-like argon and uranium. All data are given in eV, F is the Feynman gauge, C is the Coulomb one}
% \renewcommand{\arraystretch}{1.6}
% \resizebox{\textwidth}{!}{
% {\fontsize{6pt}{6pt}\selectfont{
% \sisetup{parse-numbers=false}
% \sisetup{table-format=-3.9}
% \sisetup{group-digits = true}
% \sisetup{group-separator={,}}
% % \sisetup{group-minimum-digits=3}
% \sisetup{digit-group-first-size=3}
% \sisetup{digit-group-other-size=3}
% \begin{tabular}{p{0.1\textwidth}SSSSSS}
% \hline
% & \multicolumn{3}{c}{F} & \multicolumn{3}{c}{C} \\ 
% % \hline 
% \hline
% $\Delta \varepsilon_a^{0p}+\Delta \varepsilon_a^{1p}$ &  \multicolumn{3}{S}{-18.413 394 4} & \multicolumn{3}{S}{1.396 437 4}\\
% \hline
% substr. & 0.000000 & 8.960 544 04(15) & 8.722 252 3 & 0.000000 & -0.155 550 67(9) & -0.218 341 8\\
% \hline
% & \multicolumn{1}{c}{$\Delta {\varepsilon}_a^{mp}$} & \multicolumn{1}{c}{$\Delta {\varepsilon}_a^{3+}$} & \multicolumn{1}{c}{$\Delta \tilde{\varepsilon}_a^{3+}$} & \multicolumn{1}{c}{$\Delta {\varepsilon}_a^{mp}$} & \multicolumn{1}{c}{$\Delta {\varepsilon}_a^{3+}$} & \multicolumn{1}{c}{$\Delta \tilde{\varepsilon}_a^{3+}$}\\
% \hline
% $|\kappa| = 1$ 
%   &    18.954139  &        10.6306576      &     10.8509659   &    -0.098735 &    -0.0159356 &     0.0408756   \\
% $2$ &   0.447224  &         0.0333412      &      0.0491332   &    -0.044326 &    -0.0066275 &    -0.0016441   \\
% $3$ &   0.115257  &         0.0042399      &      0.0059313   &    -0.011632 &    -0.0006162 &     0.0000173   \\
% $4$ &   0.046658  &         0.0010336      &      0.0013902   &    -0.006453 &    -0.0002699 &    -0.0000776   \\
% $5$ &   0.023375  &         0.0003404      &      0.0004394   &    -0.004153 &    -0.0001512 &    -0.0000734   \\
% $6$ &   0.013267  &         0.0001294      &      0.0001612   &    -0.002872 &    -0.0000944 &    -0.0000571   \\
% $7$ &   0.008186  &         0.0000519      &      0.0000628   &    -0.002080 &    -0.0000630 &    -0.0000431   \\
% $8$ &   0.005368  &         0.0000201      &      0.0000238   &    -0.001558 &    -0.0000442 &    -0.0000326   \\
% $9$ &   0.003688  &         0.0000062      &      0.0000017   &    -0.001199 &    -0.0000322 &    -0.0000250   \\
% $10$ &  0.002630  &        -0.0000000      &      0.0000000   &    -0.000943 &    -0.0000242 &    -0.0000195   \\
% $11$ &  0.001933  &        -0.0000028      &     -0.0000030   &    -0.000754 &    -0.0000186 &    -0.0000155   \\
% $12$ &  0.001458  &        -0.0000039      &     -0.0000042   &    -0.000613 &    -0.0000146 &    -0.0000124   \\
% $13$ &  0.001124  &        -0.0000042      &     -0.0000046   &    -0.000505 &    -0.0000117 &    -0.0000101   \\
% $14$ &  0.000882  &        -0.0000042      &     -0.0000044   &    -0.000420 &    -0.0000095 &    -0.0000084   \\
% $15$ &  0.000704  &        -0.0000039      &     -0.0000042   &    -0.000353 &    -0.0000078 &    -0.0000070   \\
% $16$ &  0.000570  &        -0.0000036      &     -0.0000038   &    -0.000300 &    -0.0000065 &    -0.0000058   \\
% $17$ &  0.000468  &        -0.0000033      &     -0.0000034   &    -0.000257 &    -0.0000055 &    -0.0000050   \\
% $18$ &  0.000388  &        -0.0000030      &     -0.0000031   &    -0.000221 &    -0.0000046 &    -0.0000042   \\
% $19$ &  0.000325  &        -0.0000027      &     -0.0000028   &    -0.000192 &    -0.0000040 &    -0.0000036   \\
% $20$ &  0.000275  &        -0.0000024      &     -0.0000025   &    -0.000168 &    -0.0000034 &    -0.0000032   \\
% $21$ &  0.000234  &        -0.0000021      &     -0.0000022   &    -0.000147 &    -0.0000030 &    -0.0000028   \\
% $22$ &  0.000201  &        -0.0000019      &     -0.0000020   &    -0.000130 &    -0.0000026 &    -0.0000024   \\
% $23$ &  0.000174  &        -0.0000017      &     -0.0000018   &    -0.000115 &    -0.0000023 &    -0.0000021   \\
% $24$ &  0.000152  &        -0.0000016      &     -0.0000016   &    -0.000103 &    -0.0000020 &    -0.0000019   \\
% % \hline 
% $1..\infty$ (extr.) & 19.630 29(1) & 10.669 756 5(6) & 10.908 048 8(4) & -0.179 53(1)  & -0.023 979 98(12) & 0.038 811 4(2)\\
% \hline
% ... + substr. & 19.630 29(1) & 19.630 300 6(7) & 19.630 301 2(4) & -0.179 53(1)  & -0.179 530 8(2) & -0.179 530 6(2)\\
% \hline
% $\Delta \varepsilon_a$ & 1.216 89(1) & 1.216 906 2(7) & 1.216 906 8(4) & 1.216 91(1)  & 1.216 906 6(2) & 1.216 906 8(2)\\
% \hline 
% \cite{hen} & 1.216 90(1) & 1.216 90(1) & 1.216 90(1) & 1.216 901(3)  & 1.216 901(3) & 1.216 901(3)\\
% \hline 
% \end{tabular}
% }}}
% \label{tab:contribs_mp_tricks}
% \end{table}




\begin{table}[H]
\caption{Contributions to the self-energy correction for $1S_{1/2}$ (denoted as $a$) state of the hydrogen-like ions. Results are given in units $F(\alpha Z)$. For $Z=10$ spherical model was used, and for other $Z$'s Fermi model was used.}
\fontsize{9pt}{9pt}\selectfont
\renewcommand{\arraystretch}{0.95}
% \resizebox{\textwidth}{!}{
\begin{tabular}
{ p{0.06\textwidth}p{0.06\textwidth}p{0.07\textwidth}p{0.1875\textwidth}p{0.1875\textwidth}p{0.1875\textwidth}p{0.1875\textwidth} }
\hline
\hline
Z & gauge &      & $\Delta \varepsilon^{0p}_{a}$ & $\Delta \varepsilon^{1p}_{a}$ & $\Delta \varepsilon^{mp}_a$ & $\Delta \varepsilon_a$ \\ \hline
10 & C & DKB     & \multirow{2}{*}{5.502 181 5} & \multirow{2}{*}{-0.278 283 7} & -0.569 81(5) & 4.654 08(5) \\ 
 &  & GF         & & & -0.569 768 8(1) & 4.654 129 0(1) \\ 
 & F & DKB       & \multirow{2}{*}{-828.249 50} & \multirow{2}{*}{644.228 14} & 188.675 50(2) & 4.654 14(2) \\ 
 &  & GF         & & & 188.675 47(1) & 4.654 11(1) \\ 
 &  & \cite{se_yerokh} &  &  &  & 4.654 129 \\ \hline
 18 & C & DKB     & \multirow{2}{*}{3.797 152 55} & \multirow{2}{*}{0.155 009 41} & -0.508 08(2) & 3.444 08(2) \\ 
 &  & GF         & & & -0.508 102 32(1) & 3.444 059 64(1) \\ 
 & F & DKB       & \multirow{2}{*}{-192.239 149} & \multirow{2}{*}{140.126 028} & 55.557 0(1) & 3.443 9(1) \\ 
 &  & GF         & & & 55.557 179(2) & 3.444 058(2) \\ 
 &  & \cite{se_yerokh} &  &  &  & 3.444 059(1) \\ \hline
 26 & C & DKB     & \multirow{2}{*}{2.891 040 2} & \multirow{2}{*}{0.351 512 5} & -0.458 82(5) & 2.783 73(5) \\ 
 &  & GF         & & & -0.458 787 8(4) & 2.783 764 9(4) \\ 
 & F & DKB       & \multirow{2}{*}{-74.244 868 3} & \multirow{2}{*}{51.657 591 3} & 25.370 9(1) & 2.783 6(1) \\ 
 &  & GF         & & & 25.371 041 5(6) & 2.783 764 5(6) \\ 
 &  & \cite{se_yerokh} &  &  &  & 2.783 765 \\ \hline
 36 & C & DKB     & \multirow{2}{*}{2.208 571 6} & \multirow{2}{*}{0.481 092 9} & -0.410 38(5) & 2.279 28(5) \\ 
 &  & GF         & & & -0.410 342 8(3) & 2.279 321 7(3) \\ 
 & F & DKB       & \multirow{2}{*}{-31.021 248 6} & \multirow{2}{*}{20.805 926 9} & 12.494 5(1) & 2.279 2(1) \\ 
 &  & GF         & & & 12.494 643 3(4) & 2.279 321 6(4) \\ 
 &  & \cite{se_yerokh} &  &  &  & 2.279 322 \\ \hline
 54 & C & DKB     & \multirow{2}{*}{1.523 080 46} & \multirow{2}{*}{0.607 564 15} & -0.348 78(2) & 1.781 86(2) \\ 
 &  & GF         & & & -0.348 757 76(4) & 1.781 886 85(4) \\ 
 & F & DKB       & \multirow{2}{*}{-9.961 275 6} & \multirow{2}{*}{6.651 147 5} & 5.091 98(4) & 1.781 85(4) \\ 
 &  & GF         & & & 5.092 014 8(2) & 1.781 886 7(2) \\ 
 &  & \cite{se_yerokh} &  &  &  & 1.781 887(2)(2) \\ \hline
 82 & C & DKB     & \multirow{2}{*}{0.994 837 25} & \multirow{2}{*}{0.787 437 13} & -0.294 98(2) & 1.487 29(2) \\ 
 &  & GF         & & & -0.294 988 79(5) & 1.487 285 59(5)  \\ 
 & F & DKB       & \multirow{2}{*}{-2.952 357 937} & \multirow{2}{*}{2.371 873 437} & 2.067 76(2) & 1.487 27(2) \\ 
 &  & GF         & & & 2.067 770 12(5) & 1.487 285 62(5) \\ 
 &  & \cite{se_yerokh} &  &  &  & 1.487 286(16)(3) \\ \hline
 92 & C & DKB     & \multirow{2}{*}{0.871 179 70} & \multirow{2}{*}{0.886 500 90} & -0.285 19(1) & 1.472 49(1) \\ 
 &  & GF         & & & -0.285 192 17(2) & 1.472 488 43(2) \\ 
 & F & DKB       & \multirow{2}{*}{-2.141 311 3} & \multirow{2}{*}{1.957 559 5} & 1.656 23(1) & 1.472 48(1) \\ 
 &  & GF         & & & 1.656 240 1(1) & 1.472 488 3(1) \\ 
 &  & \cite{se_yerokh} &  &  &  & 1.472 506(1)(2) \\ \hline
 100 & C & GF     & 0.780 926 90 & 0.996 469 02 & -0.281 256 93(1) & 1.496 138 99(1) \\ 
 & F & GF         & -1.737 050 7 & 1.795 888 8 & 1.437 300 7(2) & 1.496 138 8(1) \\ 
 &  & \cite{se_yerokh} &  &  &  & 1.496 14(7)(47) \\ \hline
\hline
\label{tab:we_yerokh}
\end{tabular}
% }
\end{table}



% \begin{figure}[H]
% \begin{minipage}[h]{0.49\textwidth}
% \center{\includegraphics[width=0.99\textwidth]{graphs/Sk_from_na_inC.jpg} \\ (a)}
% \end{minipage}
% \hfill
% \begin{minipage}[h]{0.49\textwidth}
% \center{\includegraphics[width=0.99\textwidth]{graphs/Sk_from_na_inF.jpg} \\ (b)}
% \end{minipage}
% \caption{Extrapolation of partial sums by the number of basis function for the hydrogenlike xenon. \textcolor{red}{(мб написать one can see that характер сходимости похож в обоих калибровках? А слева у нас ответ от АМ? Если да, указать это. Каппы другим шрифтом. Название неоч, Xe-Xe. А какое оч?============================================================)}}
% \label{fig:na_extrapol_example}
% \end{figure}



% \textcolor{red}{Не хватает 2-pot посчитанных в импульсном представлении }

%%%%%%%%%%%%%%%%%%%%%%%

% \begin{table}[H]
% % \fontsize{9pt}{9pt}\selectfont
% \begin{tabular}{ cccllll } 
% \hline
% \hline
% Z & gauge &      & 0-pot & 1-pot & 2+ many-pot & total \\ \hline
% 18 & C & DKB     & 1.341 667 2(1) & 0.054 770 24(4) & -0.179 54(1) & 1.216 90(1) \\ 
%  &  & GF         & 1.341 667 275 & 0.054 770 246 & -0.179 531 8(1) & 1.216 905 7(1) \\ 
%  &  & \cite{hen} & 1.341 668 068(1) & 0.054 770 997(7) & -0.179 538(3) & 1.216 901(3) \\
%  & F & DKB       & -67.924 836 2(1) & 49.511 441 95(4) & 19.630 286(2) &  1.216 891(2) \\ 
%  &  & GF         & -67.924 836 710 & 49.511 442 330 & 19.630 301 2(4) & 1.216 906 8(4) \\ 
%  &  & \cite{hen} & -67.924 837 74(5) & 49.511 443 05(6) & 19.630 296(10) & 1.216 90(1) \\ \hline
% 54 & C & DKB     & 43.590 610(5) & 17.387 961(3) & -9.981 3(1) & 50.997 7(1) \\ 
%  &  & GF         & 43.590 610 210 & 17.387 958 323 & -9.981 312(3) & 50.997 257(3) \\ 
%  &  & \cite{hen} & 43.590 621 48(6) & 17.387 986 7(3) & -9.981 343(16) &  50.997 27(2) \\
%  & F & DKB       & -285.092 636 3(1) & 190.356 021(2) & 145.733 7(5) & 50.997 7(5) \\ 
%  &  & GF         & -285.092 638 464 & 190.356 023 847 & 145.733 871(4) & 50.997 256(4) \\ 
%  &  & \cite{hen} & -285.092 638 6(1) & 190.356 052 0(3) & 145.733 90(8) &  50.997 31(8) \\ \hline
% 92 & C & DKB     & 210.068 17(3) & 213.738 9(2) &  -68.764 2(5) & 355.042 9(7) \\ 
%  &  & GF         & 210.068 167 293  & 213.738 955 307 & -68.764 146(6) & 355.042 977(6) \\ 
%  &  & \cite{hen} & 210.068 220 5(7) & 213.739 094(4) & -68.764 3(1) & 355.043 0(1) \\
%  & F & DKB       & -516.318 626(2) & 472.000 46(2) & 399.365(3) & 355.046(3) \\ 
%  &  & GF         & -516.318 629 247 & 472.000 467 757 & 399.361 14(1) & 355.042 98(1) \\ 
%  &  & \cite{hen} & -516.318 598(4) & 472.000 597(6) & 399.361 2(2) & 355.043 2(2) \\ 
% \hline
% \hline
% \end{tabular}
% \centering
% \caption{
% (Взял DKB 2p+ из старой таблички) eV
% }
% % \label{tab:2p+_contrib}
% \end{table}



% BELOW CORRECT
% \fontsize{9pt}{9pt}\selectfont
% \begin{longtable}[H]{ cccllll }
% \caption{Contributions to the self-energy correction for $1S_{1/2}$ state of the hydrogen-like ions, F is the Feynman gauge, C is the Coulomb one. Results are given in eV, spherical model of nucleus, nuclear radii taken from \cite{hen}.
% }\\
% \hline
% \hline
% Z & gauge &      & $\Delta \varepsilon^{0p}$ & $\Delta \varepsilon^{1p}$ & $\Delta \varepsilon^{mp}$ & total \\ \hline
% 18 & C & DKB     & 1.341 667 2 & 0.054 770 2 & -0.179 54(1) & 1.216 90(1) \\ 
%  &  & GF         &  &  & -0.179 531 8(1) & 1.216 905 7(1) \\ 
%  &  & \cite{hen} & 1.341 668 068(1) & 0.054 770 997(7) & -0.179 538(3) & 1.216 901(3) \\
%  & F & DKB       & -67.924 836 2(1) & 49.511 441 95(4) & 19.630 286(2) &  1.216 891(2) \\ 
%  &  & GF         & -67.924 836 710 & 49.511 442 330 & 19.630 301 2(4) & 1.216 906 8(4) \\ 
%  &  & \cite{hen} & -67.924 837 74(5) & 49.511 443 05(6) & 19.630 296(10) & 1.216 90(1) \\ \hline
% 54 & C & DKB     & 43.590 610(5) & 17.387 961(3) & -9.981 3(1) & 50.997 7(1) \\ 
%  &  & GF         & 43.590 610 210 & 17.387 958 323 & -9.981 312(3) & 50.997 257(3) \\ 
%  &  & \cite{hen} & 43.590 621 48(6) & 17.387 986 7(3) & -9.981 343(16) &  50.997 27(2) \\
%  & F & DKB       & -285.092 636 3(1) & 190.356 021(2) & 145.733 7(5) & 50.997 7(5) \\ 
%  &  & GF         & -285.092 638 464 & 190.356 023 847 & 145.733 871(4) & 50.997 256(4) \\ 
%  &  & \cite{hen} & -285.092 638 6(1) & 190.356 052 0(3) & 145.733 90(8) &  50.997 31(8) \\ \hline
% 92 & C & DKB     & 210.068 17(3) & 213.738 9(2) &  -68.764 2(5) & 355.042 9(7) \\ 
%  &  & GF         & 210.068 167 293  & 213.738 955 307 & -68.764 146(6) & 355.042 977(6) \\ 
%  &  & \cite{hen} & 210.068 220 5(7) & 213.739 094(4) & -68.764 3(1) & 355.043 0(1) \\
%  & F & DKB       & -516.318 626(2) & 472.000 46(2) & 399.365(3) & 355.046(3) \\ 
%  &  & GF         & -516.318 629 247 & 472.000 467 757 & 399.361 14(1) & 355.042 98(1) \\ 
%  &  & \cite{hen} & -516.318 598(4) & 472.000 597(6) & 399.361 2(2) & 355.043 2(2) \\ 
% \hline
% \hline
% \label{tab:we_sw_general}
% \end{longtable}

% (Data with approximation preliminary - the final ones will be from Egor. Red - low accuracy. Higher accuracy of the MP contribution was not obtained(((((()

% (Тут надо обсудить. Во-первых, у нас два набора данных -- на ДКБ и на Грина. 2-пот только на Грина. От Егора надо обработанные вклады АМ. И вообще, вроде хотели оформить таблицу по его шаблону, оставим столбцы и строки также? Тут эпсилоны вместо Е везде. Надо огрубить 0п, 1п, убрать погрешности. 2пот вклад от АМ тут есть?)

% \begin{table}[H]
% \fontsize{9pt}{9pt}\selectfont
% \begin{tabular}{ cclllllll } 
% \hline
% \hline
% & Z & $\Delta \varepsilon^{0p}$ & $\Delta \varepsilon^{1p}$ & $\Delta \varepsilon^{2^{_+}p}$ & $\Delta \varepsilon^{tot}$ & $\Delta \tilde{\varepsilon}_a^{2p}$ & $\Delta \varepsilon^{2^{_+}p *}$ & $\Delta \varepsilon^{tot *}$ \\
% \hline
% %Coulomb & 18 & 1.341 667 5(2)\textcolor{red}{1.341 667 3(1)}
% Coulomb & 18 & 1.341 667 2(1) & 0.054 770 24(4) & -0.179 6(1)  & 1.216 8(1) & -0.218 343 240(1) & -0.179 54(1) & 1.216 90(1) \\  
% \cite{hen} & & 1.341 668 068(1) & 0.054 770 997(7) & & & & -0.179 538(3) & 1.216 901(3)   \\
% \hline
% Feynman & 18 & -67.924 836 2(1) & 49.511 441 95(4) & 19.630 8(5) & 1.217 4(5) & 8.722 252 332(1) & 19.630 286(2) & 1.216 891(2) \\ 
% \cite{hen} &  & -67.924 837 74(5) & 49.511 443 05(6) & & & & 19.630 296(10) & 1.216 90(1)   \\ 
% \hline
% % Coulomb & 54 & 43.590 61(1)\textcolor{red}{43.590 610(4)}
% Coulomb & 54 & 43.590 610(5) & 17.387 961(3) & -9.981(1) & 50.998(1) & -7.403 693 3(1) & -9.981 3(1) & 50.997 7(1) \\  
% \cite{hen} &  & 43.590 621 48(6) & 17.387 986 7(3) & & & & -9.981 343(16) & 50.997 27(2)   \\ 
% \hline
% Feynman & 54 & -285.092 636 3(1) & 190.356 021(2) & 145.734(2) & 50.997(2) & 54.420 120 49(1) & 145.733 7(5) & 50.997 7(5) \\ 
% \cite{hen} &  & -285.092 638 6(1) & 190.356 052 0(3) & & & & 145.733 90(8) & 50.997 31(8)   \\ 
% \hline
% % Coulomb  & 92 & 210.068 20(2)\textcolor{red}{210.068 2(1)} 
% Coulomb  & 92 & 210.068 17(3) & 213.738 9(2) & -68.764(2) & 355.043(2) & -23.349 281(2) & -68.764 2(5) & 355.042 9(7) \\ 
% \cite{hen} & & 210.068 220 5(7) & 213.739 094(4) & & & & -68.764 3(1) & 355.043 0(1)  \\ 
% \hline
% Feynman & 92 & -516.318 626(2) & 472.000 46(2) & 399.364(3) & 355.045(3) & 149.189 230(2) & 399.365(3) & 355.046(3) \\ 
% \cite{hen} & & -516.318 598(4) & 472.000 597(6) & & & & 399.361 2(2) & 355.043 2(2)   \\ 
% \hline
% \hline
% \end{tabular}
% \centering
% \caption{Contributions to self-energy for hydrogen-like ions, F is the Feynman gauge, C is the Coulomb one. Results are given in eV, spherical model of nucleus, nuclear radii taken from \cite{hen}.}
% \label{tab:we_sweden}
% \end{table}


% \begin{table}[H]
% \fontsize{9pt}{9pt}\selectfont
% \begin{tabular}{ cclllllll } 
% \hline
% \hline
% & Z & $\Delta E^{0p}$ & $\Delta E^{1p}$ & $\Delta E^{2^{_+}p}$ & $\Delta E^{tot}$ & $\Delta \tilde{E}_a^{2p}$ & $\Delta E^{2^{_+}p *}$ & $\Delta E^{tot *}$ \\
% \hline
% %Coulomb & 18 & 1.341 667 5(2)\textcolor{red}{1.341 667 3(1)}
% Coulomb & 18 & 1.341 667 2(1) & 0.054 770 24(4) & -0.179 6(1)  & x & -0.218 343 240(1) & \textcolor{blac}{-0.179 54(1)} & x \\  
% \cite{hen} & & 1.341 668 068(1) & 0.054 770 997(7) & & & & -0.179 538(3) & 1.216 901(3)   \\
% \hline
% Feynman & 18 & -67.924 836 2(1) & 49.511 441 95(4) & 19.630 8(5) & x & 8.722 252 332(1) & 19.630 286(2) & х \\ 
% \cite{hen} &  & -67.924 837 74(5) & 49.511 443 05(6) & & & & 19.630 296(10) & 1.216 90(1)   \\ 
% \hline
% % Coulomb & 54 & 43.590 61(1)\textcolor{blac}{43.590 610(4)}
% Coulomb & 54 & 43.590 610(5) & 17.387 961(3) & -9.981(1) & x & -7.403 693 3(1) & \textcolor{blac}{-9.981 3(1)} & х \\  
% \cite{hen} &  & 43.590 621 48(6) & 17.387 986 7(3) & & & & -9.981 343(16) & 50.997 27(2)   \\ 
% \hline
% Feynman & 54 & -285.092 636 3(1) & 190.356 021(2) & 145.734(2) & x & 54.420 120 49(1) & \textcolor{blac}{145.733 7(5)} & х \\ 
% \cite{hen} &  & -285.092 638 6(1) & 190.356 052 0(3) & & & & 145.733 90(8) & 50.997 31(8)   \\ 
% \hline
% % Coulomb  & 92 & 210.068 20(2)\textcolor{blac}{210.068 2(1)} 
% Coulomb  & 92 & 210.068 17(3) & \textcolor{blac}{213.738 9(2)} & -68.764(2) & x & -23.349 281(2) & \textcolor{blac}{-68.764 2(5)} & x \\ 
% \cite{hen} & & 210.068 220 5(7) & 213.739 094(4) & & & & -68.764 3(1) & 355.043 0(1)  \\ 
% \hline
% Feynman & 92 & -516.318 626(2) & 472.000 46(2) & 399.34(2) & x & 149.189 230(2) & \textcolor{blac}{399.365(3)} & х \\ 
% \cite{hen} & & -516.318 598(4) & 472.000 597(6) & & & & 399.361 2(2) & 355.043 2(2)   \\ 
% \hline
% \hline
% \end{tabular}
% \centering
% \caption{Contributions to self-energy for hydrogen-like ions, F is the Feynman gauge, C is the Coulomb one. Results are given in eV, spherical model of nucleus, nuclear radii taken from \cite{hen}.}
% \end{table}

% \begin{table}[H]
% \fontsize{9pt}{9pt}\selectfont
% \begin{tabular}{ cclllllll } 
% \hline
% \hline
% & Z & $\Delta E^{0p}$ & $\Delta E^{1p}$ & $\Delta E^{2^{_+}p}$ & $\Delta E^{tot}$ & $\Delta \tilde{E}_a^{2p}$ & $\Delta \tilde{E}^{2^{_+}p}$ & $\Delta \tilde{E}^{tot}$ \\
% \hline
% %Coulomb & 18 & 1.341 667 5(2)\textcolor{red}{1.341 667 3(1)}
% Coulomb & 18 & 1.341 667 5(2) & 0.054 770 2(6) & \textcolor{orange}{-0.179 55(3)} & x & -0.218 341 8(1) & \textcolor{orange}{-0.179 541(4)} & x \\  
% \cite{hen} & & 1.341 668 068(1) & 0.054 770 997(7) & -0.179 538(3) & 1.216 901(3) &  &  &   \\
% \hline
% Feynman & 18 & -67.924 836 20(1) & 49.511 441 98(7) & \textcolor{orange}{19.630 7(7)} & x & 8.722 252 434(1) & \textcolor{orange}{19.630 280(7)} & х \\ 
% \cite{hen} &  & -67.924 837 74(5) & 49.511 443 05(6) & 19.630 296(10) & 1.216 90(1) &  &  &   \\ 
% \hline
% % Coulomb & 54 & 43.590 61(1)\textcolor{red}{43.590 610(4)}
% Coulomb & 54 & 43.590 61(1) & 17.387 95(1) & \textcolor{orange}{-9.981 4(2)} & x & -7.403 692 0(1) & х & х \\  
% \cite{hen} &  & 43.590 621 48(6) & 17.387 986 7(3) & -9.981 343(16) & 50.997 27(2) &  &  &   \\ 
% \hline
% Feynman & 54 & -285.092 636 2(4) & 190.356 021(1) & \textcolor{orange}{145.737(6)} & x & 54.420 121 04(5) & x & x  \\  
% \cite{hen} &  & -285.092 638 6(1) & 190.356 052 0(3) & 145.733 90(8) & 50.997 31(8) &  &  &   \\ 
% \hline
% % Coulomb  & 92 & 210.068 20(2)\textcolor{red}{210.068 2(1)} 
% Coulomb  & 92 & 210.068 20(2) & 213.739 01(7) & \textcolor{orange}{-68.765(1)} & x & -23.349 280(2) & \textcolor{orange}{-68.763 5(5)} & x \\ 
% \cite{hen} & & 210.068 220 5(7) & 213.739 094(4) & -68.764 3(1) & 355.043 0(1) &  &  &   \\ 
% \hline
% Feynman & 92 & -516.318 624(3) & 472.000 46(1) & \textcolor{orange}{399.36(1)} & x & 149.189 233(5) & x & x \\ 
% \cite{hen} & & -516.318 598(4) & 472.000 597(6) & 399.361 2(2) & 355.043 2(2) &  &  &   \\ 
% \hline
% \hline
% \end{tabular}
% \centering
% \caption{Contributions to self-energy for hydrogen-like ions, F is the Feynman gauge, C is the Coulomb one. Results are given in eV, spherical model of nucleus, nuclear radii taken from \cite{hen}.}
% \end{table}


% (вообще тут надо также ссылку на Ерохина, 2пот вклад только Алексея, обновить цифры по псевдо-2п в импульсном в Кулоне -- это везде).

% \begin{table}[h!]
% \begin{tabular}{ ccll } 
% \hline
% \hline
% & Z & R, fm & $\Delta E^{tot}$ \\
% \hline
% This work & 18 & 3.4274(26) & x \\ 
% \cite{se_yerokh} & & & 3.444 059(1) \\ 
% \hline
% This work & 54 & 4.7859(48) & x \\ 
% \cite{se_yerokh} & & & 1.781 887(2)(2) \\ 
% \hline
% This work & 66 & 5.207(17) & x \\ 
% \cite{se_yerokh} & & & 1.604 465 (5)(17) \\ 
% \hline
% This work & 92 & 5.8571(33) & x \\ 
% \cite{se_yerokh} & & & 1.472 506(1)(2) \\ 
% \hline
% \hline
% \end{tabular}
% \centering
% \caption{Self-energy for hydrogen-like ions, results are given in units $F(\alpha Z)$. For $Z=10$ spherical model was used, and for other models Fermi model was used. Each number from \cite{se_yerokh} has two uncertainties - the first one is due to the model-dependence and numerical errors, the
% second one is due to the error of the nuclear charge radius.}
% \end{table}

% \begin{table}[H]
% \begin{longtable}[h]{cclllllll}

% \hline
% \hline
% & Z & $\Delta \varepsilon^{0p}$ & $\Delta \varepsilon^{1p}$ & $\Delta \varepsilon^{2^{_+}p}$ & $\Delta \varepsilon^{tot}$ & $\Delta \tilde{\varepsilon}_a^{2p}$ & $\Delta \varepsilon^{2^{_+}p *}$ & $\Delta \varepsilon^{tot *}$ \\
% \hline
% Coulomb &  & 5.502 181 4(1) & -0.278 283 9(5)  & -0.570 7(4) & x & -0.791 802 468(8) & -0.569 93(3) & x \\ 
% Feynman & 10 & -828.249 449 0(1) & 644.228 098 7(2) & x & x & 87.239 742 441(8) & x & x \\  
% \cite{se_yerokh} &  &  &  &  & &  &  &  4.654 129\\ 
% \hline
% Coulomb &  & 3.797 152 49(5) & 0.155 007 8(4) & -0.508 3(2) & x & -0.617 949 48(1) & -0.508 193(7) & x \\ 
% Feynman & 18 & -192.239 136 6(2) & 140.124 590 6(2) & x & x & 24.685 495 98(1) & x & x \\  
% \cite{se_yerokh} &  &  &  &  &  &  &  &   3.444 059(1)\\ 
% \hline
% Coulomb &  & 2.891 040 1(1) & 0.351 509 6(4) & -0.458 8(1) & x & -0.497 071 62(1) & -0.458 856(8) & x \\ 
% Feynman & 26 & -74.244 863 1(1) & 51.657 160 4(2) & x & x & 10.809 478 73(1) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   2.783 765 \\ 
% \hline
% Coulomb &  & 2.576 593 90(1) & 0.413 053 8(6) & -0.437 84(9) & x & -0.449 205 65(1) & -0.437 935(7) & x \\ 
% Feynman & 30 & -50.780 752 99(1) & 34.719 539 8(3) & x & x & 7.765 425 11(1) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   2.551 776 \\ 
% \hline
% Coulomb &  & 2.208 571 57(1) & 0.481 089 8(7) & -0.410 28(6) & x & -0.388 558 74(1) & -0.410 393(6) & x \\ 
% Feynman & 36 & -31.021 246 45(1) & 20.805 793 3(4) & x & x & 5.054 839 67(1) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   2.279 322 \\ 
% \hline
% Coulomb &  & 1.639 228 22(1) &  0.584 275 4(4) & -0.360 15(4) & x & -0.282 618 92(2) & -0.360 224(4) & x \\ 
% Feynman & 50 & -12.413 122 43(3) & 8.235 542 6(2) & x & x & 2.290 919 82(1) & x & x \\  
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.863 314(1)(1) \\ 
% \hline
% Coulomb &  & 1.523 080 42(2) & 0.607 561(8) & -0.349 11(3) & x & -0.258 689 35(1) & \textcolor{red}{-0.343 60(2)} & x \\ 
% Feynman & 54 & -9.961 274 86(1) & 6.651 115 7(3) & x & x & 1.901 466 97(2) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.781 887(2)(2) \\ 
% \hline
% Coulomb &  & 1.249 353 12(3) & \textcolor{red}{0.675 6(2)} & -0.320 53(2) & x & -0.197 857 95(2) & -0.321 043(4) & x \\  
% Feynman & 66 & -5.563 460 47(1) & 3.895 933 9(4) & x & x & 1.181 399 9(1) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.604 465(5)(17)  \\ 
% \hline
% Coulomb &  & 1.176 552 33(8) & \textcolor{red}{0.700 0(2)} & -0.312 93(2) & x & -0.180 321 835(1) & -0.313 418(4) & x \\ 
% Feynman & 70 & -4.682 370 42(1) & 3.365 701 2(3) & x & x & 1.034 029 24(1) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.563 678(6)(7) \\ 
% \hline
% Coulomb &  & \textcolor{red}{0.994 834(3)} & \textcolor{red}{0.787 43(2)} & -0.294 99(2) & x & -0.132 956 05(1) & -0.294 999(2) & x \\ 
% Feynman & 82 & -2.952 357 71(1) & 2.371 865 0(1) & x & x & 0.745 897 69(2) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.487 286(16)(3)  \\ 
% \hline
% Coulomb &  & 0.871 179 6(2) & 0.886 498(2) & -0.285 20(2) & x & -0.096 833 8(1) & -0.285 200(3) & x \\  
% Feynman & 92 & -2.141 311 15(1) & 1.957 553 5(1) & x & x & 0.618 726 38(2) & x & x \\ 
% \cite{se_yerokh} &  &  &  & &  &  &  &   1.472 51(1)(2)  \\ 
% \hline
% \hline

% \caption{Self-energy for hydrogen-like ions, results are given in units $F(\alpha Z)$. For $Z=10$ spherical model was used, for other charges Fermi model was used. Nuclear radii taken from \cite{se_yerokh}, each number there has two uncertainties - the first one is due to the model-dependence and numerical errors and numerical errors, the
% second one is due to the error of the nuclear charge radius.
% }
% \end{longtable}
% \end{table}


% ==========================================================================================================================================================================================================================================================================================================================================
% \textcolor{red}{(Взял DKB 2p+ из старой таблички. 1пот в фейнмане упорно не сходится. А мб все-таки приведем ответы из ерохина? У него вообще-то две погрешности. Мы это обсуждали когда-то)))}
% %%%%%%%%%%%%%%%%%%%%%%%
% \begin{longtable}[H]{cccllll}
% \caption{Self-energy for hydrogen-like ions, results are given in units $F(\alpha Z)$. For $Z=10$ spherical model was used, and for other models Fermi model was used. Each number from \cite{se_yerokh} has two uncertainties - the first one is due to the model-dependence and numerical errors, the second one is due to the error of the nuclear charge radius.}\\
% % \fontsize{9pt}{9pt}\selectfont
% \hline
% \hline
% Z & gauge &             & 0-pot             & 1-pot & 2+ many-pot & total \\ \hline
% 10 & C & DKB            & 5.502 181 4(1)    & -0.278 283 9(5) & . & . \\ 
%  &  & GF                & 5.502 181 541     & -0.278 283 767 & . & . \\ 
%  & F & DKB              & -828.249 449 0(1) & 644.228 098 7(2) & . & . \\ 
%  &  & GF                & -828.249 501 962  & 644.228 141 485 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 18 & C & DKB            & 3.797 152 49(5)   & 0.155 007 8(4) & . & . \\ 
%  &  & GF                & 3.797 152 555     & 0.155 009 412 & . & . \\ 
%  & F & DKB              & -192.239 136 6(2) & 140.124 590 6(2) & . & . \\ 
%  &  & GF                & -192.239 149 447  & 140.126 027 893 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 26 & C & DKB            & 2.891 040 1(1)    & 0.351 509 6(4) & . & . \\ 
%  &  & GF                & 2.891 040 177     & 0.351 512 542 & . & . \\ 
%  & F & DKB              & -74.244 863 1(1)  & 51.657 160 4(2) & . & . \\ 
%  &  & GF                & -74.244 868 274   & 51.657 591 344 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% % 30 & C & DKB            & 2.576 593 90(1) & 0.413 053 8(6) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & F & DKB              & -50.780 752 99(1) & 34.719 539 8(3) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 36 & C & DKB            & 2.208 571 57(1)   & 0.481 089 8(7) & . & . \\ 
%  &  & GF                & 2.208 571 631     & 0.481 092 901 & . & . \\ 
%  & F & DKB              & -31.021 246 45(1) & 20.805 793 3(4) & . & . \\ 
%  &  & GF                & -31.021 248 683   & 20.805 926 964 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% % 50 & C & DKB            & 1.639 228 22(1) & 0.584 275 4(4) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & F & DKB              & -12.413 122 43(3) & 8.235 542 6(2) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 54 & C & DKB            & 1.523 080 42(2)   & 0.607 561(8) & . & . \\ 
%  &  & GF                & 1.523 080 462     & 0.607 564 155  & . & . \\ 
%  & F & DKB              & -9.961 274 86(1)  & 6.651 115 7(3) & . & . \\ 
%  &  & GF                & -9.961 275 619    & 6.651 147 516 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% % 66 & C & DKB            & 1.249 353 12(3) & 0.675 6(2) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & F & DKB              & -5.563 460 47(1) & 3.895 933 9(4) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% % 70 & C & DKB            & 1.176 552 33(8) & 0.700 0(2) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & F & DKB              & -4.682 370 42(1) & 3.365 701 2(3) & . & . \\ 
% %  &  & GF                & . & . & . & . \\ 
% %  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 82 & C & DKB            & 0.994 834(3)      & 0.787 43(2) & . & . \\ 
%  &  & GF                & 0.994 837 254     & 0.787 437 130   & . & . \\ 
%  & F & DKB              & -2.952 357 71(1)  & 2.371 865 0(1) & . & . \\ 
%  &  & GF                & -2.952 357 937    & 2.371 873 437 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% 92 & C & DKB            & 0.871 179 6(2)    & 0.886 498(2) & . & . \\ 
%  &  & GF                & 0.871 179 702     & 0.886 500 900   & . & . \\ 
%  & F & DKB              & -2.141 311 15(1)  & 1.957 553 5(1) & . & . \\ 
%  &  & GF                & -2.141 311 301    & 1.957 559 518 & . & . \\ 
%  & - & \cite{se_yerokh} &   &   &   & . \\ \hline
% \hline
% \hline
% \label{tab:we_yerokh}
% \end{longtable}
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% % Вторая таблица про многопотенциальные вклады
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% \begin{table}[H] 
% \fontsize{9pt}{9pt}\selectfont
% \caption{
% Many-potential contribution to the self-energy correction for $1S_{1/2}$ state of the hydrogen-like ions, calculated in three ways - directly, using the trick of the SC, using the separation of the two-potential contribution. Results are given in eV, spherical model of nucleus, nuclear radii taken from~\cite{hen}.
% }
% \resizebox{\textwidth}{!}{%
% \begin{tabular}{ ccclllllll } 
% \hline
% \hline
%  & & & \multicolumn{1}{|c|}{direct} & \multicolumn{3}{|c|}{SC scheme} & \multicolumn{3}{c}{2-pot scheme} \\ \hline
%  Z & gauge & & $\Delta \varepsilon^{2p+} (x)$ & $\Delta \varepsilon^{2p*} (p)$ & $\Delta\varepsilon^{3p+}(x)$ & $\Delta \varepsilon^{2p+}$ & $\Delta \varepsilon^{2p} (x)$ & $\Delta\varepsilon^{3p+}(x)$ & $\Delta \varepsilon^{2p+}$ \\ \hline
%  10 & C & DKB & -0.570 0(8) & -0.791 802 468(8) & 0.221 883(12) & -0.569 920(12) & - & - & - \\
%   &  & GF     & -0.569 7(3) & -0.791 761 730 & 0.221 992 1(2) & -0.569 769 6(2) & -0.519 432(5) & -0.050 350 8(4) & -0.569 783(5) \\
%   & F & DKB   & 188.7(6) & 87.239 742 441(8) & 101.435 75(2) & 188.675 49(2) & - & - & - \\ 
%   &  & GF     & 188.676 1(6) & 87.239 747 265 & 101.435 737(3) & 188.675 484(3) & 89.835 995(6) & 98.839 466 7(17) & 188.675 462(6) \\ \hline
%  18 & C & DKB & -0.508 2(18) & -0.617 949 48(1) & 0.109 763(8) & -0.508 186(8) & - & - & - \\
%   &  & GF     & -0.508 181(17) & -0.617 945 599 & 0.109 842 7(4) & -0.508 102 9(4) & -0.440 235 5(3) & -0.067 868 0(5) & -0.508 103 5(6) \\
%   & F & DKB   & 55.556 9(8) & 24.685 495 98(1) & 30.871 615(13) & 55.557 111(13) & - & - & - \\ 
%   &  & GF     & 55.557 10(3) & 24.685 497 419 & 30.871 682 2(14) & 55.557 179 6(14) & 25.359 904 4(4) & 30.197 272(3) & 55.557 177(3) \\ \hline
%  26 & C & DKB & -0.458 71(8) & -0.497 071 62(1) & 0.038 219(5) & -0.458 853(5) & - & - & - \\
%   &  & GF     & -0.458 819(15) & -0.497 070 732 & 0.038 282 9(4) & -0.458 787 8(4) & -0.377 228 12(3) & -0.081 559 7(5) & -0.458 787 8(5) \\
%   & F & DKB   & 25.371 3(2) & 10.809 478 73(1) & 14.561 484(9) & 25.370 962(9) & - & - & - \\ 
%   &  & GF     & 25.370 997(16) & 10.809 479 388 & 14.561 562 1(7) & 25.371 041 5(7) & 11.080 133 05(4) & 14.290 907 1(19) & 25.371 040 2(19) \\ \hline
%  36 & C & DKB & -0.410 24(5) & -0.388 558 74(1) & -0.021 832(3) & -0.410 390(3) & - & - & - \\
%   &  & GF     & -0.410 352(6) & -0.388 558 512 & -0.021 784 3(3) & -0.410 342 8(3) & -0.315 349 962(2) & -0.094 992 9(3) & -0.410 342 8(3) \\
%   & F & DKB   & 12.494 88(8) & 5.054 839 67(1) & 7.439 736(6) & 12.494 576(6) & - & - & - \\ 
%   &  & GF     & 12.494 629(9) & 5.054 839 989 & 7.439 803 3(4) & 12.494 643 3(4) & 5.168 459 166(5) & 7.326 183 3(14) & 12.494 642 5(14) \\ \hline
%  54 & C & DKB & -0.348 7(3) & -0.258 689 35(1) & -0.090 095(2) & -0.348 785(2) & - & - & - \\
%   &  & GF     & -0.348 759 1(13) & -0.258 689 306  & -0.090 068 51(13) & -0.348 757 82(13) & -0.235 050 084(1) & -0.113 707 7(2) & -0.348 757 8(2) \\
%   & F & DKB   & 5.092 13(3) & 1.901 466 97(2) & 3.190 507(3) & 5.091 974(3) & - & - & - \\ 
%   &  & GF     & 5.092 012 9(18) & 1.901 467 097 & 3.190 547 73(18) & 5.092 014 83(18) & 1.933 405 161(1) & 3.158 609 4(6) & 5.092 014 6(6) \\ \hline
%  82 & C & DKB & -0.294 975(13) & -0.132 956 05(1) & -0.162 044(2) & -0.295 000(2) & - & - & - \\
%   &  & GF     & -0.294 988 84(12) & -0.132 956 055   & -0.162 032 73(5) & -0.294 988 78(5) & -0.153 987 846(1) & -0.141 000 96(9) & -0.294 988 81(9) \\
%   & F & DKB   & 2.067 809(13) & 0.745 897 69(2) & 1.321 856(2) & 2.067 754(2) & - & - & - \\ 
%   &  & GF     & 2.067 770 02(16) & 0.745 897 727 & 1.321 872 38(6) & 2.067 770 11(6) & 0.738 029 090 & 1.329 740 9(2) & 2.067 770 0(2) \\ \hline
%  92 & C & DKB & -0.285(5) & -0.096 833 8(1) & -0.188 366(3) & -0.285 200(3) & - & - & - \\
%   &  & GF     & -0.285 192 18(4) & -0.096 833 870   & -0.188 358 30(3) & -0.285 192 17(3) & -0.132 008 645 & -0.153 183 55(9) & -0.285 192 20(9) \\
%   & F & DKB   & 1.656 267(9) & 0.618 726 38(2) & 1.037 503(3) & 1.656 229(3) & - & - & - \\ 
%   &  & GF     & 1.656 240 20(7) & 0.618 726 402 & 1.037 513 80(7) & 1.656 240 21(7) & 0.598 961 341 & 1.057 278 81(16) & 1.656 240 15(16) \\ \hline
%  % Там где ошибку не писал -- погрешность меньше половины последнего знака
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
% \hline
% \hline
% \end{tabular}%
% }
% \label{tab:we_yer_2p}
% \end{table}
% ==========================================================================================================================================================================================================================================================================================================================================

% \begin{tikzpicture}[scale=0.5]
%   %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
%   \draw[thin, ->] (-8,0) -- (12,0) node[below] {$\text{Re}(\omega)$} coordinate (x axis); % ось х
%   \draw[thin, ->] (0,-10) -- (0,10) node[right] {$\text{Im}(\omega)$} coordinate (y axis); % ось у
%   %Контур интегрирования
%   \draw[thick][blue] (12,0.2) arc [start angle=0, end angle=90, x radius=9, y radius=9.8]; % правая дуга
%   \draw[thick][->][blue] (3, 0) -- (3, 5) node[right] {$C_H$}; % верхняя половина С_Н
%   \draw[thick][blue] (3, 5) -- (3, 10); % верхняя половина С_Н

%   %%%%%%%%%%%%%%%%% версия 1
%   % \draw[thick] (1, 0) arc [start angle=180, end angle=360, x radius=1, y radius = 2];
%   % \draw[thick] (1, 0) arc [start angle=0, end angle=180, x radius = 0.5, y radius = 0.75];
%   % \draw[thick] (0, 0) arc [start angle=180, end angle=300.5, x radius = 2, y radius = 3]; % контур C_L
%   % \draw[thick] (3, -2.5980762113533) -- (3, -10); % нижняя половина C_H
%   %%%%%%%%%%%%%%%%% версия 2
%   % \draw[thick] (3, 0) arc [start angle=360, end angle=188, x radius=1.25, y radius = 0.75];
%   % \draw[thick] (0.52, -0.13) arc [start angle=30, end angle=200, x radius = 0.3, y radius = 0.3];
%   % \draw[thick] (3, -0.55) arc [start angle=340, end angle=190, x radius = 1.57, y radius = 1]; % контур C_L
%   % \draw[thick] (3, -0.55) -- (3, -10); % нижняя половина C_H
%   %%%%%%%%%%%%%%%%% версия 3  
%   \draw[thick][blue] (3, 0) arc [start angle=360, end angle=188, x radius=1.25, y radius = 0.75];
%   \draw[thick][blue] (0.52, -0.13) arc [start angle=30, end angle=200, x radius = 0.3, y radius = 0.3] node[left] {$C_L$};
%   \draw[thick][blue] (3, -0.74) arc [start angle=330, end angle=187.5, x radius = 1.624, y radius = 0.98]; % контур C_L
%   %%%%%%%%%%%%%%%%%
  
%   \draw[thick][blue] (3, -0.74) -- (3, -5); % нижняя половина C_H
%   \draw[thick, ->][blue] (3, -10) -- (3, -5) node[right] {$C_H$}; % нижняя половина C_H
%   \draw[thick][blue] (3, -10) arc [start angle=270, end angle =180, x radius = 11, y radius = 9.8]; % левая дуга
%   %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%   % Полюса, точки и разрезы
%   \draw (3,0) node[above right] {\tiny{$\varepsilon_0$}};
  
%   \fill[darkgray] (-0.275, 0.275) circle (2pt); % левый разрез фотонного пропагатора
%   \draw[thin][darkgray] (-0.275, 0.275) .. controls (-3, 0.1) and (-6, 0.1) .. (-8, 0.1);

%   \fill[darkgray] (0.275, -0.275) circle (2pt); % правый разрез фотонного пропагатора
%   % \fill (1.5, -1) circle (2pt);
%   % \fill (3, -0.5) circle (2pt);
%   \draw[thin][darkgray] (0.275, -0.275) .. controls (1, -1.2) and (2, -1.25) .. (3, -0.5);
%   \draw[thin][darkgray] (3,-0.5) .. controls (3.5, -0.1) and (5, -0.1) .. (12, -0.1);
  
%   \fill (7, -2) circle (2pt); % положительный континуум
%   \draw[thin] (7, -2) -- (12, -2);

%   \fill (2, 2) circle (2pt) node[above] {\tiny{$\varepsilon_a- \varepsilon_{1s}$}}; % полюса и отрицательный континуум
%   \fill (0.5, 2) circle (2pt);
%   \fill (-0.5, 2) circle (2pt);
%   \fill (-1.17, 2) circle (2pt);
%   \fill (-1.61, 2) circle (2pt);
%   \fill (-1.92, 2) circle (2pt);
%   \fill (-2.12, 2) circle (2pt);
%   \draw[thin] (-2.12, 2) -- (-8, 2);
% \end{tikzpicture}




% We also 
% and use two acceleration tricks to improve the convergence.
% In this paper, we calculate the self-energy correction in two gauges, Feynman and Coulomb, and perform a comparative analysis.
% Methods of bound-state QED that treat the self-energy contributions to the Lamb shift within
% the partial-wave expansion usually face the problem of slow convergence of the latter. Inspired by
% an approach formulated in [J. Sapirstein and K. T. Cheng, Phys. Rev. A 108, 042804 (2023)], we
% propose a modification of the standard procedure for calculating the contributions of two-electron
% self-energy diagrams. The performance of the method is studied by evaluating the corresponding
% corrections to the binding energies of He-like ions and by comparing the obtained results with the
% state-of-the-art values available in the literature: our calculations involving a much smaller number
% of partial waves show an improvement in accuracy.

% Numerical calculations of the electron self-energy without any expansion in the binding nuclear
% field are required in order to match the rapidly advancing precision of experimental spectroscopy. For
% the lightest elements, particularly hydrogen, these computations are complicated by large numerical
% cancelations and the slow convergence of the partial-wave expansion. Methods with accelerated
% convergence of the partial-wave expansion have been recently put forward [V. A. Yerokhin, K.
% Pachucki, V. M. Shabaev, Phys. Rev. A 72, 042502 (2005); J. Sapirstein and K. T. Cheng, Phys.
% Rev. A 108, 042804 (2023)]. In our work we extend the accelerated-convergence methods to the
% previously hardly accessible region of nuclear charges Z < 5 and higher excited states.

% In the DKB method, integrals over $r_1$ and $r_2$ are calculated using a grid of B spline nodes; two-dimensional integration was performed in each cell of this grid using the Gauss-Legendre quadratures. In the case where the spline nodes are close to the diagonal, we performed an "accurate"{} integration (as if the function $f(r_1, r_2)$ had a cut along the $r_1=r_2$ axis). 

% \textcolor{orange}{>>>>>> в Ф ГР она и имеет <<<<<<}

% \begin{figure}[h]
% \centering
% \includegraphics[width=0.5\textwidth]{contour.png}
% \caption{Deformed contour in the complex plane w. The CL, CH parts are used to calculate the coordinate contributions. Singularities, and branching cuts of the Green's function and photon propagator are shown.}
% \label{fig:contour}
% \end{figure}



%Normalization to a certain contribution like $MP(\kappa=10)$ in \ref{fig:mp_contributions} (b) allows to compare rate of decreasing contributions much closer. The slope of the graph corresponds with the power $p$ in asymptotic $\sim \frac{1}{\kappa^p}$ due to its logarithm scale. So, we consider power $p$ as a function of $\kappa$. The exact and approximate expressions are given in~\ref{eq:p_power}. Notice that the minus sign is used in order to define this power in the denomerator.

%\textcolor{red}{(мб так)} 

% \begin{equation}
%     p(\kappa) = -\frac{\kappa  d (\Delta \varepsilon_a(k))}{\Delta \varepsilon_a(k) d\kappa} \approx -\frac{\ln f_{\kappa + 1} - \ln f_{\kappa}}{\ln (\kappa + 1) - \ln \kappa}
%     \label{eq:p_power}
% \end{equation}

% \textcolor{green}{пока просто назову функцией f, как обозначим вклад договоримся позже}
%The function $p(\kappa)$ allows to extract the asymptotic of contributions. In the picture~\ref{fig:decreasing_powers} the results of evaluation of the p-function for argon, xenon and uranium nuclei in both gauges. In general, with increasing nuclear charge we have faster convergence of $p(\kappa)$ to 3, which explains the lowest power $\frac{1}{\kappa^2}$ in~\ref{eq:kappa_expansion}, and in Coulomb gauge $p(k)$ takes lower values than in Feynman one for the exact $z$.
%\textcolor{red}{(мб так)} 

% \textcolor{red}{(тут нужны знающие люди, дальше (до аппендикса) неизведанная территория)}

%The way of kappa extrapolation could be understood after extracting of asymptotics in the $\kappa$ dependence of many-potential contributions \textcolor{green}{(contribution я называю слагаемые по каппе в разложении многопотенциального вклада, может быть есть название лучше?)}. In the picture~\ref{fig:mp_contributions} contributions, which are calculated by using Green's function, of $\kappa$ expansion are shown at logarithmic scale. 
%Picture (a) demonstrates pros and cons of Coulomb gauge to Feynman. At low charges of nuclei, Ar for example, we can see that Feynman gauge consists of higher values of contribution than the Coulomb gauge has. However, this can be compensated by the tempo of decreasing values. So at $\kappa=20$ contributions are of the same order. For high charges of nuclei, U for example, we have almost the same rate of decreasing. Nevertheless, the values in the Feynman gauge are still higher.

%\textcolor{red}{(мб так)}



% \textcolor{green}{Вот это уже к выводам относится}

% Contributions of $\kappa$ expansion of many-potential term has the behavior $\delta \varepsilon_{2+}(\kappa)\sim \frac{1}{\kappa^3}$. Since that we are using decomposition~\ref{eq:kappa_expansion} for the partial sums to extrapolate, where the main power is $\frac{1}{\kappa^2}$. 
% Self-energy correction in Feynman gauge contains strongly reducing each other zero- and one-potential terms. Coulomb gauge devoid of this disadvantage and has significantly lower values of every contribution of $\kappa$ decomposition of many-potential term. However, in Coulomb gauge there is lower rate of convergence of the power to 3 in case of low nuclei charges, otherwise there is similar convergence rate but with a difference in the magnitude of the numbers is less for high nuclei charges. So it makes Coulomb gauge a bit better for evaluating SE correction.

% \textcolor{red}{(мб так)} The contribution for a given $\kappa$ expansion of the multipotential term has the behavior $\delta \varepsilon_{2+}(\kappa)\sim \frac{1}{\kappa^3}$, in fact, this is the motivation to use the expansion~\ref{eq:kappa_expansion} for partial sums for extrapolation, where the leading power is $\frac{1}{\kappa^2}$. (про 0п 1п вынести в выводы или в результаты) The Coulomb gauge shows a slower rate of convergence to degree 3 for light nuclei, while the Feynman gauge shows a similar rate of convergence but with a difference in the magnitude of the numbers, which is smaller for high nuclear charges. This makes the Coulomb gauge slightly more suitable for estimating the SE correction. (не понял...??)

% Note that, in general, with increasing nuclear charge, we have a fast convergence of $p(\kappa)$ to 3, which explains the smallest power of $\frac{1}{\kappa^2}$ used in $k$ extrapolation (see (\ref{eq:kappa_expansion})). 
 
% In the low-Z region, in the Coulomb gauge $p(k)$ takes smaller values than in the Feynman one. Despite this, the Coulomb gauge has smaller values for each contribution $\Delta \varepsilon_a(k)$. It is this, rather than the accelerated convergence, that makes the Coulomb gauge slightly better for estimating the self-energy correction.









As it was said before, we can use the same approach of extrapolation by $\kappa$ to determine other coefficients of expansion from~\ref{eq:kappa_expansion}. The only problem is relatively high inaccuracy comparing to the first coefficient $S$. We produced evaluation of coefficients for many-potential term itself, for quasi-2-potential and for free-2-potential terms. Results are presented in the table~\ref{}. We can see that both quasi-2-potential and free 2-potential terms have almost similar values of $A_2$ so extraction q2p or free-2p from 2+ many-potential allows to reduce the value of the remainder by an order. Not only the value but also the error of the most problematic term reduces. The difference between $A_2$ coefficients of 2+ mp and q2p or free-2p is more than the error of their determination so this kind of extraction doesn't increase the minimal power in the expansion~\ref{eq:kappa_expansion}. In the graphs~\ref{}... is shown how q2p and free-2p differ from 2+ many-potential with their errors.



% \textcolor{green}{Схема Артемьева не дает преимущества на малых $Z$ ионов, в отличие от всегда работающей схемы Сапирштейна. Увеличение точности происходит за счет сокращение части многопотенциального вклада.
% Кулоновская калибровка дает значительные улучшения на малых $Z$, когда на тяжелых ядрах это преимущество становится меньше. Зацените изображение errors.png в папке graphs}


% =====================================
% Let's expand the definition (\ref{el_prop}), considering that each state is specified by three numbers - $\{\kappa, n_r, m\}$, in the following form ($E = \varepsilon_a-\omega$):
% \begin{equation}
% G(E, \mathbf{r_1}, \mathbf{r_2}) = \sum_\kappa{\begin{pmatrix}G_\kappa^{11}(E, {r_1, r_2}) \pi_\kappa^{++} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})&-iG_\kappa^{12}(E, {r_1, r_2}) \pi_\kappa^{+-} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})\\i G_\kappa^{21}(E, {r_1, r_2}) \pi_\kappa^{-+} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})&G_\kappa^{22}(E, {r_1, r_2}) \pi_\kappa^{--} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2}) \end{pmatrix}},
% \end{equation}
% where $\pi^{\pm \pm} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2}) = \sum_m \chi_{\pm \kappa, m} (\mathbf{\hat{r}_1}) \chi_{\pm \kappa, m}^\dagger (\mathbf{\hat{r}_2})$ and $G_\kappa^{ij}$ are the radial components of the Dirac Green function, e.g.:
% \begin{equation}
% G_\kappa^{11}(E, {r_1, r_2}) = G_\kappa^{11}(\varepsilon_a - \omega, {r_1, r_2}) = \sum_{n_r} \frac{g_{{n_r}, \kappa}(r_1) g_{{n_r}, \kappa}(r_2)}{\varepsilon_a - \omega - \varepsilon_n^-}.
% \end{equation}
% \textcolor{red}{(суммирование по nr, да, +- отриц спектры.)} 
% The potential $V$ is scalar and spherically symmetric, so it preserves all angular quantum numbers, and all terms on the right-hand side of (\ref{potential_exp}) have the same angular structure. 
% =====================================

%The approximation by the basis size and by relativistic quantum number $\kappa$ is done sequentially: at first we obtain the values of the many-potential partial sums approximated by basis size $n_a$ for every $\kappa$ which we have calculated. Then we use these numbers to make the extrapolation by $\kappa$.
%\textcolor{red}{(мб так)} 
%Since we have received contributions of many-potential term with different number of basis functions $n_a$ we need to get independent from $n_a$ values. Extrapolation by the size of the basis is carried out using the nonlinear least squares method using an ansatz of the form given in (\ref{eq:na_anzatz}). This extrapolation is graphically represented in Fig.\ref{fig:na_extrapol_example}.
%\textcolor{red}{(мб так)} 


% We have calculated a finite number of terms of the expansion of the multipotential contribution in $\kappa$ and, accordingly, determined the partial sums $S_{\kappa}$ of this series. The reconstruction of the sum of the series by the partial sums is carried out using the following expansion
% \textcolor{red}{(а по поводу $s_k \leftrightarrow s_\kappa$ это прям надо?)}




% ===============================================================================================

% \begin{equation}
% \begin{gathered}
% B_1 = - 2 \{F_{3}+p^2 (F_{14} - F_{13}) + F_{3} - 2 F_{5} + \frac{1}{2} (F_{20} - F_{19}) \\ + F_{17} ( p'^{2} - p^ {2})- F_{14} p'^{2} - F_{13} (p' \cdot p)+ F_{16} ((p' \cdot p) + p^{2})\}, \\
% B_2 = - F_7 + F_{10} - 2 \{- F_1 + F_{19} + F_{12} p^2 + 2 F_{13} ((p' \cdot p)
% - p^2) + F_{14} q^2 \}, \\ 
% C_2 = -2 \{F_2-F_3-\frac{1}{2} F_{19} + p^2 (2 F_{13} - F_{12} - F_{14})\} - 2 \{F_2 - F_3 \\ 
% + 2 F_5 - 2 F_4 + \frac{1}{2} F_{20} + F_{16} (p'^2 - 2 p^2 ) + F_{17} (p^2 -p'^2) - F_{13} p'^2 \\
% + F_{14} p'^2 + F_{15} p^2 + (p' \cdot p) (F_{13} - F_{16} - F_{12} + F_{15} )\}\\
% G_1 = m (F_{10} - F_{19} + 2 F_{13} (p^2 - (p' \cdot p)) - 2 F_{14} q^2 ), \\
% G_2 = G_1 - m (2 F_{12} (p^2 - (p' \cdot p)) - 2 F_{13} q^2), \\
% H_1 = 2 m (F_2 - F_1), H_2 = H_1, C_1 = B_2, D = - B_2, \\
% \end{gathered}
% \end{equation}

% and finally $A$:
% \begin{equation}
% \begin{gathered}    
% A = -E_a^2 (B_1+C_2+B_2)-E_a(G_1+G_2)- F_{22}  +  F_{8} (2 q^{2} - p'^{2}  +  p^{2})-2 F_{9}   q^{2}  -  F_{7}   p^{2}  +  F_{10}   p^{2} \\  +  F_{11}  (  p'^{2}  -  p^{2}  )+  2 F_{1}  (  m^{2}  +  E_a^2 + 2 (p'  \cdot  p)) \\ 
% +  F_{2}  (-3m^{2}  +  E_a^{2}  -  5p^{2}  -  2 E_a^2  - 2 (p'  \cdot  p))+  F_{3}  ( -  5 p'^{2}  +  5p^{2}  )+  4F_{4}   p^{2}  +  4 F_{5}  (  p'^{2}  -  p^ {2}  -  q^{2}  ) \\ 
% +  4 F_{6}   q^{2} + ( -  2F_{19} -  2 F_{12} p^2 -  4F_{13}  ((p'  \cdot  p) -  p^{2}  ) -  2 F_{14}   q^ {2})  (p' \cdot p).
% \end{gathered}
% \end{equation}


% ===============================
% \begin{equation}
% \begin{gathered}
% F_{i} = \int_0^1 du (C_1^{i} \delta_1 + C_2^{i} \frac{1}{t^2} -\frac{A}{(t^2)^2} C_3^{i}) C_4^{i},\\
% \delta_1 = \frac{1}{t^2} \ln \left( \frac{t^2+A}{A} \right), \; C_1^{i} = \{1, -\frac{A}{t^2}, -\frac{A}{t^2}, \frac{A^2}{(t^2)^2}, \frac{A^2}{(t^2)^2}, \frac{A^2}{(t^2)^2}\}, \\
% C_2^{i} = \{0,1,1,\frac{1}{2},\frac{1}{2},\frac{1}{2}\}, C_3^{i} = \{ 0,0,0,1,1,1\}, 
% C_4^{i} = \{1,1,u,1,u,u^2\}.
% \end{gathered}
% \end{equation}

% Here $A = m^2 - u p'^\mu p_\mu ' - (1 - u) p^\mu p_\mu $, $t = u p' + (1 - u) p$. 

% For $F_{7-11}$:
% \begin{equation}
% \begin{gathered}
% F_{i} = \int_0^1 du (C_5^{i} \delta_2 + C_6^{i} \frac{1}{\mathbf{t}^2}) C_7^{i},\\
% \delta_2 = \frac{2}{\sqrt{C \mathbf{t}^2}} \tanh^{-1} \left(\sqrt{\frac{\mathbf{t}^2}{C}} \right), \; C_5^{i} = \{\frac{C}{\mathbf{t}^2},\frac{C}{\mathbf{t}^2},\frac{C}{\mathbf{t}^2},1,1\}, \\ 
% C_6^{i} = \{-2,-2,-2,0,0\}, 
% C_7^{i} = \{1,u,u^2,1,u\}.
% \end{gathered}
% \end{equation}

% Above $C = m^2 - u p'^\mu p'_\mu - (1 - u) p^\mu p_\mu + t_0^2$. Let's define $B = m^2 - u p'^\mu p'_\mu - (1 - u) p^\mu p_\mu + s t_0^2$. Then for $F_{12-21}$:

% \begin{equation}
% \begin{gathered}
% F_{i} = \int_0^1 ds du (C_8^{i} \delta_3 + C_9^i \delta_4 + C_{10}^i \frac{1}{s (\mathbf{t}^2)^2}) C_{11}^i \\ 
% \delta_3 = \frac{1}{s (\mathbf{t}^2)^2} \sqrt{\frac{B}{s \mathbf{t}^2}} \tanh^{-1} \left( \sqrt{\frac{s \mathbf{t}^2}{B}} \right), \delta_4 = \frac{1}{\mathbf{t}^2 (s \mathbf{t}^2 - B)}, \\
% C_8^{i} = \{-3,-3,-3,-3,-3,-3,-3, 2 \mathbf{t}^2,2 \mathbf{t}^2,2 \mathbf{t}^2\}, \\
% C_9^{i} = \{-1,-1,-1,-1,-1,-1,-1, 0,0,0\}, \\
% C_{10}^i = - C_8^i,
% C_{11}^i = \{1,u,u^2, s,su,su^2,su^3,1,s,su\}.
% \end{gathered}
% \end{equation}

% Then, coefficients $N_1$, $N_2$, $N_3$ are: (дописать ниже определения н1н2н3, италика нет, не проверил все что ниже)
% \begin{equation}
% \begin{gathered}
% N_1 = \varepsilon_a \frac{\partial^2 b}{\partial p_0^2} \Bigr|_{p_0 = \varepsilon_a} + 2 \frac{\partial b}{\partial p_0} \Bigr|_{p_0 = \varepsilon_a}, \\
% N_2 = \frac{\partial^2 a}{\partial p_0^2} \Bigr|_{p_0 = \varepsilon_a}, \\ 
% N_3 = 2 p \frac{\partial^2 b}{\partial p_0^2} \Bigr|_{p_0 = \varepsilon_a}
% \end{gathered}
% \label{ni_f}
% \end{equation}

% It is evident that in the small Z region, the Sapirstein-Cheng scheme yields a smaller three-plus-potential con-
% tribution to be approximated than the three-plus-potential contribution. This is probably the reason why it yields
% many-potential term with a smaller relative error, see, e.g., Tab. (VI). The non-monotonicity of the blue graph is due
% to the fact that the quasi-three-plus potential contribution passes through zero.


% By dividing the $\Sigma$ operator by the degree of interaction with the binding potential, we can write the following formula (з препинания в формулах, писать тут R, как вообще лучше это написать?):
% \begin{equation}
% \begin{gathered}
% \Delta \varepsilon_a = (\Sigma^{0p} (\varepsilon_a) - \delta m \braket{a|\gamma^0|a}) + \Sigma^{1p} (\varepsilon_a) + \Sigma^{mp} (\varepsilon_a) \\ 
% = \Delta \varepsilon_a^{0p} + \Delta \varepsilon_a^{1p} + \Delta \varepsilon_a^{mp}
% \end{gathered}
% \end{equation}
% Или лучше так
% \begin{equation}
% \begin{gathered}
% \Delta \varepsilon_a
% = \Delta \varepsilon_a^{0p} + \Delta \varepsilon_a^{1p} + \Delta \varepsilon_a^{mp}
% \end{gathered}
% \end{equation}
% The three terms on the right-hand side will be referred to as zero-, one-, and many-potential terms, respectively. The first two terms contain ultraviolet (UV) divergences, to eliminate which it will be necessary to use a renormalization procedure and then calculate their finite part. We do it in the momentum representation. The multipotential contribution from the very beginning is UV finite and calculated in the coordinate representation.



% Впервые SE посчитали тогда-то. Есть фундаментальная проблема - большой по величине многопотенциальный вклад. Поэтому интересно исследовать другие калибровки. 
% glazov.d.a: Потенциальное разложение, функция Грина, сплайны Сходимость разложения, Артемьев, Сапирштейн glazov.d.a: Хедендаль, Ерохин
% In this work, we perform systematic calculations ...



% \begin{equation}
% \begin{gathered}
% \Delta \tilde{E}_a^{2p} = \frac{\alpha}{8 \pi} \int \frac{dp p^2}{(2 \pi)^3} \{2 \int_0^1 dx [(1-x) E_a (t_a^2 (p) + s_a^2 (p)) + 2 (1-x) p t_a(p) s_a(p) - m (t_a^2(p) - s_a^2(p))] \frac{d^2 \ln Y}{d p_0^2} \Bigr|_{p_0 = E_a}  \\ 
% + 4 \int_0^1 dx (1-x) (t_a^2 (p) + s_a^2(p)) \frac{d \ln Y}{d p_0} \Bigr|_{p_0 = E_a}  - 4 \int_0^1 dxdu \sqrt{x} p t_a(p)s_a(p) \frac{d^2 \ln Z}{d p_0^2} \Bigr|_{p_0 = E_a} \},
% \end{gathered}
% \end{equation}




% Let's expand the definition (\ref{el_prop}), considering that each state is specified by three numbers - $\{\kappa, n_r, m\}$, in the following form ($E = \varepsilon_a-\omega$):
% \begin{equation}
% G(E, \mathbf{r_1}, \mathbf{r_2}) = \sum_\kappa{\begin{pmatrix}G_\kappa^{11}(E, {r_1, r_2}) \pi_\kappa^{++} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})&-iG_\kappa^{12}(E, {r_1, r_2}) \pi_\kappa^{+-} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})\\i G_\kappa^{21}(E, {r_1, r_2}) \pi_\kappa^{-+} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2})&G_\kappa^{22}(E, {r_1, r_2}) \pi_\kappa^{--} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2}) \end{pmatrix}},
% \end{equation}
% where $\pi^{\pm \pm} (\mathbf{\hat{r}_1}, \mathbf{\hat{r}_2}) = \sum_m \chi_{\pm \kappa, m} (\mathbf{\hat{r}_1}) \chi_{\pm \kappa, m}^\dagger (\mathbf{\hat{r}_2})$ and $G_\kappa^{ij}$ are the radial components of the Dirac Green function, e.g.:
% \begin{equation}
% G_\kappa^{11}(E, {r_1, r_2}) = G_\kappa^{11}(\varepsilon_a - \omega, {r_1, r_2}) = \sum_{n_r} \frac{g_{{n_r}, \kappa}(r_1) g_{{n_r}, \kappa}(r_2)}{\varepsilon_a - \omega - \varepsilon_n^-}.
% \end{equation}
% (суммирование по nr, да, +- отриц спектры.) 


% High-precision calculation of the SE could also be useful when considering other physical phenomena. Modern spectroscopy methods improved the accuracy of g-factor measurements up to $10^{-11}$ \cite{sturm2013electron}. Moreover, recent study \cite{sailer2022measurement} has shown detection of g-factor difference in coupled ions on the level of accuracy of $10^{-13}$. In order to compare these experimental results with bound-state QED calculations, it’s necessary to evaluate the QED corrections to g-factor, which is a challenging problem. If we develop an efficient method that can calculate the SE correction itself with high accuracy, that method can also be used to determine the SE correction to the g-factor, which is a much more complicated case.

The same contribution then can be calculated accurately (in the momentum representation). That scheme has two major advantages: the ability to calculate the two-potential term with high accuracy in a reasonable time and an improved convergence of the partial-wave expansion of the many-potential term \cite{sap_alexey}.


then calculate it separately and add it (we call it the two-pot. scheme). This approach was implemented in \cite{Art_trick}, however, the direct calculation of the two-potential term (without resorting to partial-wave decomposition) turns out to be a challenging undertaking.
% This method was successfully applied in the two-loop self-energy (SESE) [] and the two-electron SE [] calculations. 
Another acceleration-convergence approach, which we will further call the Sapirstein-Cheng (SC) scheme, was proposed in \cite{sap_orig}. Within the framework of this promising approximation, the quasi-two-potential contribution can be built and subtracted. The same contribution then can be calculated accurately (in the momentum representation). That scheme has two major advantages: the ability to calculate the two-potential term with high accuracy in a reasonable time and an improved convergence of the partial-wave expansion of the many-potential term \cite{sap_alexey}. The calculation of the self-energy in different gauges with this acceleration scheme for a point nucleus was done in \cite{yer_2025}, however it is noteworthy to examine the case of a nucleus of finite radius.



The first two terms on the right-hand side diverge; the last term is UV finite. The energy shift will correspond to the sum of the finite (free from UV divergences) parts obtained as a result of the renormalization procedure.


% ================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================

% We now examine methods to enhance the convergence of the partial-wave expansion in the many-potential term. The general idea is to find an approximation for the many-potential Green function G(2+) which captures the slowest-converging part of the partial-wave expansion and can be computed in a closed form. Then we can subtract and re-add this approximation in the manypotential term, separately calculating the subtracted contribution in a closed form, without the partial-wave expansion.

% Для того, чтобы улучшить сходимость этого ряда, мы будем использовать две ускорительные схемы. Общая их идея -- вычесть и добавить нечто. Это нечто должно быть

% В рамках первой, которая носит название "two-pot. scheme", мы выделяем the two-potential contribution. Затем вычисляем многопотенциальный вклад по формуле:

% \begin{equation}
% \Delta \varepsilon_a^{mp} = (\Delta \varepsilon_a^{mp} - \Delta \varepsilon_{a,x}^{2p}) + \Delta \varepsilon_{a}^{2p}.
% \end{equation}

% При этом экстраполяция происходит именно того, что в скобках в выражении выше, resulting in a more accurate estimate of the remainder. Для того, чтобы впоследствии получить многопотенциальный вклад, необходимо добавить вклад $\Delta \varepsilon_{a}^{2p}$. Для этого последний должен быть calculated with high accuracy. Естественное желание -- посчитать его без partial-wave expansion, in the momentum space. This problem is substantially difficult, and leads (see e.g. \cite{Yer2010}) to complex multidimensional integrals.



























Thus, extrapolation $N \rightarrow \infty$ is needed. It is convenient for us to single out the summation over $\kappa_n$, since the sums over $J$ and $\kappa_n$ are not independent due to the triangular inequality. Sum over $\kappa_n$ (hereinafter designated as $\kappa$) is therefore considered as the primary one, and the many-potential contribution will be represented by an infinite (and poorly convergent) sum of a series of PW expansion in $\kappa$ (to calculate it, one has to resort to the procedure of extrapolation by $\kappa$).  

For the Green's function method, it is convenient to represent the bound-electron Green's function in the form:
\begin{equation}
G(\omega, \mathbf{r}_1, \mathbf{r}_2) = \sum_\kappa{\begin{pmatrix}G_\kappa^{11}(\omega, {r_1, r_2}) \pi_\kappa^{++} (\mathbf{\hat{r}}_1, \mathbf{\hat{r}}_2)&-iG_\kappa^{12}(\omega, {r_1, r_2}) \pi_\kappa^{+-} (\mathbf{\hat{r}}_1, \mathbf{\hat{r}}_2)\\i G_\kappa^{21}(\omega, {r_1, r_2}) \pi_\kappa^{-+} (\mathbf{\hat{r}}_1, \mathbf{\hat{r}}_2)&G_\kappa^{22}(\omega, {r_1, r_2}) \pi_\kappa^{--} (\mathbf{\hat{r}}_1, \mathbf{\hat{r}}_2) \end{pmatrix}},
\end{equation}
where $\pi^{\pm \pm} (\mathbf{\hat{r}}_1, \mathbf{\hat{r}}_2) = \sum_m \chi_{\pm \kappa, m} (\mathbf{\hat{r}}_1) \chi_{\pm \kappa, m}^\dagger (\mathbf{\hat{r}}_2)$. Radial components $G_\kappa^{ij}$ can be constructed from the homogeneous Dirac-equation solutions, bounded at zero $\phi_\kappa^0$ and at infinity $\phi_\kappa^\infty$:
\begin{equation}
G_{\kappa}(\omega,r_1,r_2)= \left( \phi_{\kappa}^{\infty} (r_1) {\phi_{\kappa}^{0}}^T (r_2) \theta (r_1-r_2) + \phi_{\kappa}^{0} (r_1) {\phi_{\kappa}^{\infty}}^T (r_2) \theta (r_2-r_1) \right).
\end{equation}
The formulas above are also valid within the finite-basis-set approach, where $G_\kappa^{ij}$ is expressed through sums over the spectrum. Note that the Wronskian is omitted in the expression above, since solutions are obtained numerically and specifically normalized. Then one can construct the many-potential part:
\begin{equation}
G^{2+}(\omega,\mathbf{r}_1, \mathbf{r}_2) = \int d^3 \mathbf{x} \int d^3 \mathbf{y} G^{(0)} (\omega,\mathbf{r}_1, \mathbf{x}) V(x) G (\omega,\mathbf{x}, \mathbf{y}) V(y) G^{(0)} (\omega,\mathbf{y}, \mathbf{r}_2), 
\label{pot_decomp_gf}
\end{equation}
where the free-electron Green's functions are denoted as $G^{(0)}$. Angular integrations can be easily carried out. The corresponding expressions are quite complex, since the $\theta$-functions need to be handled carefully, see, e.g., \cite{Art_trick}. In the Green's function method, summation over projections can be performed in a similar way. As a result, the same (poorly converging) PW expansion series in $\kappa$ arises as in the finite-basis-set method, but the parameter $N$, the number of functions, is absent. 




% In the first part of the research, we consider $1S_{1/2}$ state in three hydrogen-like ions, namely $Z=18$ argon, $Z=54$ xenon, and $Z=92$ uranium. We adopt the results from the work \cite{hen} as the benchmark for comparison. The values of nuclear radii as well as the values of fundamental constants, e.g. the fine-structure constant $\alpha$ and the Hartree energy in eV, are taken to be the same as there. The calculated SE corrections are summarized in Table \ref{tab:we_sw_general}. 

% One can see that the total uncertainty of the SE correction is mainly determined by the uncertainty of the many-potential contribution, which is significantly smaller in the Coulomb gauge than in the Feynman one. The many-potential contribution given in Table \ref{tab:we_sw_general} was obtained in almost all cases using the SC scheme. We present separately the many-potential, two-potential, and quasi-two-potential contributions in Table \ref{tab:we_sw_2p}. The many-potential contributions in two gauges for $Z=18$ and for $Z=92$ as a series in $k$ are presented in Tab. \ref{tab:contribs_mp}. It is evident that despite the smallness of the many-potential contribution, it does not allow obtaining a full self-energy correction with greater accuracy in the case of hydrogen-like uranium. Two acceleration-convergence tricks are given in Tab. \ref{tab:contribs_mp_tricks}. Overall, it is clear that the acceleration tricks do improve the accuracy of the calculations performed. In addition, there is a small but noticeable difference between our data and the data from Ref. \cite{hen}.

% In the second part of the research, we reproduce (see Tab. \ref{tab:we_yerokh}) the results from the work \cite{se_yerokh}, the radii and models of the nuclei are chosen to coincide with the corresponding work. In that part, the SE correction is presented in terms of the function $F(\alpha Z)$, defined as:
% \begin{equation}
% \Delta \varepsilon_a = \frac{\alpha}{\pi} \frac{(\alpha Z)^4}{n^3} F(\alpha Z) m c^2.
% \end{equation} 
% We use the numerical value for $\alpha$ from the latest CODATA (2018) \cite{codata_2018}. Note that some numbers from \cite{se_yerokh} have two uncertainties: the first one is due to the model-dependence and numerical errors, the second one is due to the error of the nuclear-charge radius. Various coordinate contributions are given in a separate table (Tab. \ref{tab:we_yerokh_2p}). 

% In some cases we are able to reduce the numerical error compared with \cite{se_yerokh}, but no error assessment is made for model independence and nuclear radius. There is also a noticeable difference between our data and \cite{se_yerokh} when considering hydrogen-like uranium ($Z=92$). We explain this by the fact that we do not take into account the effects associated with nuclear deformation. In addition, we perform calculations for excited states using the Green's function method (see Tab. \ref{tab:we_yerokh_excited_states}). 

% Let us conduct a comparative analysis of the different contributions to the self-energy in the two gauges. First, as can be seen from Tab. \ref{tab:we_yerokh}, in the Coulomb gauge at low-$Z$ region there are no large reductions between the momentum (zero-, one-potential) contributions. This can be seen by comparing the green and yellow curves in Fig. \ref{fig:01m_terms} (a). The many-potential contribution in the Coulomb gauge is significantly smaller, which is seen, firstly, by the blue curves in the same figure, and secondly, in Fig. \ref{fig:01m_terms} (b), where the sum of the zero- and one-potential contributions is shown separately. The two-potential contributions used to improve convergence in two gauges are presented in Fig. \ref{fig:tricks}.



% , but no error assessment is made for model independence and nuclear radius. There is also a noticeable difference between our data and \cite{se_yerokh} when considering hydrogen-like uranium ($Z=92$). We explain this by the fact that we do not take into account the effects associated with nuclear deformation. 


% Note that some numbers from \cite{se_yerokh} have two uncertainties: the first one is due to the model-dependence and numerical errors, the second one is due to the error of the nuclear-charge radius. 

% Твои графики с *k^3, из которых следует, что там константы во всех случаях. -> точно 1/k^3 не съедается! Сокращения C2 (во всяком случае, до Z10, как следует из нашего анализа) не происходит. Плюс мы проверили эмпирически. Ещё из них вытягиваем АНАЛИЗ СТАРШИХ СТЕПЕНЕЙ. Они в Кулоне лучше, и чуть лучше в СЧ, тк быстрее идет к const.

% Из приведенного анализа следует, что Кулон+SC работает лучше при всех Z. Что и видно на числах. скорее всего, из-за комбианции точно посчитанного вычитания и поведения степеней.


% \textcolor{red}{///////////////////////////////// START OF V1 // WHAT WAS BEFORE ////////////////////}

% \textcolor{red}{Corresponding figs: ~\ref{fig:mp_contributions}, ~\ref{fig:decreasing_powers}
% }


% We denote by $\Delta \varepsilon_a^{\text{Mp}}(k)$ the contribution to $\Delta \varepsilon_a^{\text{Mp}}$ corresponding to the given $k$ (thus, the partial sum $S_k$ is $S_k = \sum_{k'=1}^k\Delta \varepsilon_a^{\text{Mp}}(k')$). In Fig.~\ref{fig:mp_contributions} the individual $k$ terms of the PW expansion of the many-potential contribution from Tab.~\ref{tab:contribs_mp} are plotted on a log-log scale, for negative values the absolute value is shown. Fig.~\ref{fig:mp_contributions}(a) demonstrates the pros and cons of using the Coulomb gauge versus the Feynman one. For low nuclear charges (see $Z=18$), the magnitude of the individual terms obtained in the Feynman gauge is significantly larger than that of those obtained in the Coulomb gauge. However, this is compensated by the rate of decay of the values. For instance, at $k=20$ the contributions are of the same order of magnitude. For high nuclear charges (see $Z=92$), we have almost the same rate of decay. Nevertheless, the individual contributions $\Delta \varepsilon_a^{\text{Mp}}(k)$ in the Feynman gauge are still larger in absolute value.

% \begin{figure}[h!]
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_new/z18_92_2+_normalized(fullSE)_mine.jpg} \\ (a)}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[h]{0.49\textwidth}
% \center{\includegraphics[width=0.99\textwidth]{graphs_new/z18_92_2+_normalized(kp=10)_mine.jpg} \\ (b)}
%     \end{minipage}
%     \caption{Comparison of contributions of $k$ expansion of many-potential term. Note the log-log scale.}
%      % (a): normalized to the total self-energy correction, (b): normalized to $\Delta \varepsilon_a^{mp}(k=10)$. 
% \label{fig:mp_contributions}
% \end{figure}

% Normalizing to a specific contribution, such as $\Delta \varepsilon_a^{\text{Mp}}(10)$ in Fig.~\ref{fig:mp_contributions}b, allows a much closer comparison of the decay rates of contributions. In the log-log scale, the slope of the graph corresponds to the leading power $p$ in the asymptotics $\Delta \varepsilon_a^{\text{Mp}}(k) \sim \frac{1}{\kappa^p}$. We thus consider the power of $p$ as a function of $k$, that could be calculated using the approximate expression:

% \begin{equation}
%     p(k) = -\frac{k  df}{f dk} \approx -\frac{\ln f(k + 1) - \ln f(k)}{\ln (k + 1) - \ln k},
%     \label{eq:p_power}
% \end{equation}
% where $f = f(k) = \Delta \varepsilon_a^{mp}(k)$.
% The function $p(k)$ allows one to extract the leading asymptotics of the contributions; its estimation for hydrogen-like argon, xenon, and uranium in both gauges is presented in Fig.~\ref{fig:decreasing_powers}. As follows from that graph, we have a convergence of $p(\kappa)$ to $3$ in all cases. Thus, the smallest power, used in $k$ extrapolation in~(\ref{eq:kappa_expansion}), should be $\frac{1}{k^2}$ (since $\sum_{k=1}^{n} \frac{1}{k^3} \sim \frac{1}{n^2}$). In the large-$Z$ region $p$ depends weakly on gauge, however in the low-$Z$ region, in the Coulomb gauge $p(k)$ takes on much smaller values than in the Feynman gauge. But the contributions $\Delta \varepsilon_a^{\text{Mp}}(k)$ in the Coulomb gauge have smaller absolute values too. The latter circumstance balances the slow convergence and makes the Coulomb and Feynman gauges equally suitable for estimating the many-potential term in the SE correction for all $Z$.

% % The last circumstance overcomes the slow convergence and makes the Coulomb gauge slightly better for estimating the SE correction.

% \begin{figure}[H]
%     \centering
% \includegraphics[width=0.6\linewidth]{graphs_new/ins_degree.png}
%     \caption{Power $p$ of decay of contributions to the many-potential contribution as a function of $k$}
%     \label{fig:decreasing_powers}
% \end{figure} 

% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% %%%%%%%%%% START OF V2 // WHAT I SUGGEST %%%%%%%%%%%%%%
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% \textcolor{red}{////////////////////////// START OF V2 // WHAT I SUGGEST ///////////////////////}
% \textcolor{red}{
% Corresponding figs: ~\ref{fig:mp_contributions_new}
% }


% We denote by $\Delta \varepsilon_a^{\text{Mp}}(k)$ the contribution to $\Delta \varepsilon_a^{\text{Mp}}$ corresponding to the given $k$ (thus, the partial sum $S_k$ is $S_k = \sum_{k'=1}^k\Delta \varepsilon_a^{\text{Mp}}(k')$). In Fig.~\ref{fig:mp_contributions_new} the individual $k$ terms of the PW expansion of the many-potential contribution from Tab.~\ref{tab:contribs_mp} normalized to the full self-energy correction $\Delta \varepsilon_a$ are plotted on a log-log scale, for negative values the absolute value is shown. This kind of normalization let us see what portion of full self-energy correction is obtained by each contribution. The slope of the graph corresponds to the leading power in the asymptotics. Fig.~\ref{fig:mp_contributions_new}(b) demonstrates  these asymptotics by plotting $\Delta \varepsilon_a^{\text{Mp}}(k)\cdot k^3$. Every data series approaches to a constant which determines the leading asymptotic of the contributions $\Delta\varepsilon_a^{\text{Mp}}(k)\sim\frac{1}{k^3}$ regardless of gauge and nuclear charge $Z$. This result justifies the form of extrapolation ansatz we use for partial sums~\eqref{eq:kappa_expansion}.

% For low nuclear charges (see $Z=18$), the magnitude of the individual terms obtained in the Feynman gauge is significantly larger than that of those obtained in the Coulomb gauge. However, this is compensated by the rate of decay of the values: in the Coulomb gauge contributions reach their asymptotic behavior more slowly. For instance, at $k=20$ the contributions in both gauges are of the same order of magnitude. For high nuclear charges (see $Z=92$), we have almost the same rate of decay. Nevertheless, the individual contributions $\Delta \varepsilon_a^{\text{Mp}}(k)$ in the Feynman gauge are still larger in absolute value. These circumstances balances slightly different decay rates and magnitudes, therefore, the Coulomb and Feynman gauges are equally suitable for estimating the many-potential term in the SE correction for all $Z$.

% % Normalizing to the full self-energy correction $\Delta \varepsilon_a$ in Fig.~\ref{fig:mp_contributions_new} allows for a much closer comparison of the decay rates of contributions. On the log-log scale, the slope of the graph corresponds to the leading power in the asymptotics. Fig.~\ref{fig:mp_contributions_new}(b) demonstrates  these asymptotics by plotting $\Delta \varepsilon_a^{\text{Mp}}(k)\cdot k^3$. Every data series approaches to a constant which determines the leading asymptotic of the contributions $\Delta\varepsilon_a^{\text{Mp}}(k)\sim\frac{1}{k^3}$ regardless of gauge and nuclear charge $Z$. However, one can note that contributions in the Coulomb gauge have smaller absolute values. Another important feature is that contributions in the Coulomb gauge reach their asymptotic behavior more slowly especially for lower values of nuclear charge $Z$. 

% \begin{figure}[h!]
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_2+_normalized(full_se).jpg} \\ (a)}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[h]{0.49\textwidth}
% \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_2+_normalized(full_se)_kp3.jpg} \\ (b)}
%     \end{minipage}
%     \caption{Comparison of contributions of $k$ expansion of 2+ many-potential term in the log-log scale. (a): exact values of contributions, (b): contributions multiplied by $k^3$ to show the main asymptotic.}
%      % (a): normalized to the total self-energy correction, (b): normalized to $\Delta \varepsilon_a^{mp}(k=10)$. 
% \label{fig:mp_contributions_new}
% \end{figure}





% \textcolor{red}{////////////////////////////////////////////////////////////////////////}
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% %%%%%%%%%% START OF V1 // WHAT WAS BEFORE %%%%%%%%%%%%%
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% \subsection{Notes on the acceleration-convergence schemes}

% \textcolor{red}{///////////////////////////////// START OF V1 // WHAT WAS BEFORE ////////////////////}

% \textcolor{red}{
% Corresponding figs: ~\ref{fig:mp_contributions1}
% }

% Now let us turn to the comparative analysis of the SC and two-potential schemes. First, in Fig.~\ref{fig:mp_contributions1}a the ratio of the (quasi-) three-plus-potential contributions (denoted as $S_\infty^{(3+)}$) to the many-potential contribution ($S_\infty^{\text{Mp}}$) is plotted. 
% % We call this the deviation of the coefficient $S_\infty$ (taken from the the Eq.~(\ref{eq:kappa_expansion})). 

% \begin{figure}[h!]
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_new/C0_deviation.jpg} \\ (a)}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_new/C2_deviation.jpg} \\ (b)}
%     \end{minipage}
%     \caption{Deviations of extrapolation coefficients $S_\infty$, $C_2$ for (quasi-) three-plus-potential terms, $S_\infty$ (a) is the extrapolated sum of the series, and $C_2$ (b) is the leading power ($\sim \frac{1}{k^2}$) coefficient. \textcolor{red}{тут кстати z10 убрать слева}}
%     \label{fig:mp_contributions1}
% \end{figure}

% It is evident that in the small-$Z$ region the two-potential scheme yields the smallest three-plus-potential contribution to be extrapolated. However, the accuracy there is limited by the remainder -- the two-potential contribution itself. Therefore, for small $Z$ the combination of the Coulomb gauge and the Sapistein-Cheng scheme works better. The non-monotonicity of the blue graph is explained by the fact that the quasi-three-plus potential contribution passes through zero and changes sign. 

% Let us discuss the extrapolation coefficients $C_i$ from Eq.~(\ref{eq:kappa_expansion}). From our study it follows that the error in the extrapolation coefficients grows quite rapidly with increasing $i$. 
% Therefore, we consider the deviation of the first expansion coefficient $C_2$, plotted in~\ref{fig:mp_contributions1}b. This coefficient is also the most significant in the asymptotics of large $k$. Subtraction of (quasi-) two-potential contributions does indeed allow us to reduce the value of the coefficient $C_2$, especially in the region of small $Z$ (by one or two orders of magnitude), which improves convergence. In the large-$Z$ region, the acceleration schemes in the Coulomb gauge work much better and allow one to obtain the many-potential contribution more accurately (see Tab.~\ref{tab:we_yerokh_2p}). It can be seen that both schemes produce almost identical values of $C_2$ (within the same gauge), their difference \textcolor{green}{(from Egor) with the coefficient obtained from the whole many-potential term $\Delta \varepsilon_a^{\text{Mp}}$} is usually greater than the error in their determination. We cannot conclude that the extraction of two-potential contributions reduces the minimum power in the expansion~(\ref{eq:kappa_expansion}) to 3; we argue that the opposite situation occurs. The last statement has been verified empirically -- the extrapolation procedure gave incorrect results. An example of the application of the acceleration-convergence scheme for argon ($Z=18$) is given in Tab.~\ref{tab:contribs_mp_tricks}. 

% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% %%%%%%%%%% START OF V2 // WHAT I SUGGEST %%%%%%%%%%%%%%
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% \subsection{Notes on the acceleration-convergence schemes V2}

% \textcolor{red}{////////////////////////// START OF V2 // WHAT I SUGGEST ///////////////////////}

% \textcolor{red}{
% Corresponding figs: ~\ref{fig:q3+_contributions},~\ref{fig:mp_contributions2}
% }

% \textcolor{green}{These two figures show that both schemes gives almost the same contributions of 3+ potential term. And they are also good to compare with the similar picture for 2+ many-potential. I'm thinking how to implement this idea into the article.}

% % Now let us turn to the comparative analysis of the SC and two-potential schemes. First, in Fig.~\ref{fig:3+_contributions} the contributions of the accelerated 3+potential series are plotted. Comparing this with Fig.~\ref{fig:mp_contributions1}, one perceives that the contributions of the series accelerated by both schemes and the non-accelerated series have the same leading power of $\frac{1}{k^3}$. By using acceleration schemes, we obtain lower magnitudes of contributions only by a constant factor less than unity, but their decay has the same asymptotic behavior.

% Now let us turn to the comparative analysis of the SC and two-potential schemes. On the Fig.~\ref{fig:q3+_contributions} there are plotted individual terms for $Z=18$ of both accelerated series: first is obtained with using Sapirstein-Cheng scheme (a, b), second is obtained with two-potential scheme (c, d). There is uses the same normalization as before in Fig.~\ref{fig:mp_contributions_new}.
%  % Direct values of these terms are given explicitly in Tab.~\ref{tab:contribs_mp_tricks}.
% There are also shown the absolute values of contributions, therefore, peaks with extremely low values are the point where contributions of accelerated series change their sign. (b, d) demonstrates the same asymptotic behavior $\propto \dfrac{1}{k^3}$ of contributions which we have already seen in Fig.~\ref{fig:mp_contributions_new}. Note, that the main difference between two schemes lies into the low $k$ region, up to $k \approx 5$. This leads to different values for the sums of the series presented as $S_\infty$ but similar other coefficients of extrapolation we obtained. 

% The detailed analysis of partial sum extrapolation is presented in Fig.~\ref{fig:mp_contributions2}. There are given the values of how different extrapolation coefficients for accelerated series are from coefficients of extrapolation of non-accelerated series. There are two main points similar for both schemes in both gauges. First, the sum of accelerated series is less in magnitude than the sum of non-accelerated one which comes from $\bigg| \dfrac{S_\infty^{3+}}{S_\infty^{2+}} \bigg| < 1$ for all $Z$. The second thing is that the $C^{3+}_2$ is not vanish in accelerated series. This coefficient is close to $0$ in the low $Z$ region. However, its high uncertainty disallow us to put it equal to $0$. The main difference in results for these schemes is the values of $S_\infty$.

% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Full abcd picture
% % \begin{figure}[h!]
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_q3+_normalized(full_se).jpg} \\ (a)}
% %     \end{minipage}
% %     \hfill
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_q3+_normalized(full_se)_kp3.jpg} \\ (b)}
% %     \end{minipage}
% %     \\
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_3+_normalized(full_se).jpg} \\ (c)}
% %     \end{minipage}
% %     \hfill
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_3+_normalized(full_se)_kp3.jpg} \\ (d)}
% %     \end{minipage}
% %     \caption{Comparison of contributions of $k$ expansion of quasi-3+ many-potential term obtained by Sapirstein-Cheng scheme in the log-log scale. (a): exact values of contributions, (b): contributions multiplied by $k^3$ to show the main asymptotic. (c) and (d) are built for 2-potential scheme: exact values and with multiplication.}
% %     \label{fig:3+_contributions}
% % \end{figure}
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% \begin{figure}[h!] 
%         \center{\includegraphics[width=0.4\textwidth]{graphs_test/z18_3+_normalized.png}}
%     \caption{Comparison of individual terms of $k$ expansion of quasi-3+ many-potential term obtained by Sapirstein-Cheng (SC) and Artemyev (TP) schemes in the log-log scale. These contributions are multiplied by $k^3$ to extract main asymptotic.}
%     \label{fig:3+_contributions}
% \end{figure}
% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% % \begin{figure}[h!]
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_3+_normalized(full_se).jpg} \\ (a)}
% %     \end{minipage}
% %     \hfill
% %     \begin{minipage}[h]{0.49\textwidth}
% %         \center{\includegraphics[width=0.99\textwidth]{graphs_test/z18_92_3+_normalized(full_se)_kp3.jpg} \\ (b)}
% %     \end{minipage}
% %     \caption{Comparison of contributions of $k$ expansion of 3+ many-potential term obtained by 2-potential scheme in the log-log scale. (a): exact values of contributions, (b): contributions multiplied by $k^3$ to show the main asymptotic.}
% %     \label{fig:3+_contributions}
% % \end{figure}

% \begin{figure}[h!]
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_test/s_inf_no_errors.png} \\ (a)}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[h]{0.49\textwidth}
%         \center{\includegraphics[width=0.99\textwidth]{graphs_test/C_2_no_errors.png} \\ (b)}
%     \end{minipage}
%     \caption{Parts of extrapolation coefficients $S_\infty$ and $C_2$ for (quasi-) three-plus-potential terms in the whole two-plus-potential term: (a) the extrapolated sum $S_\infty$ of the series and (b) the coefficient $C_2$ before the leading power $\dfrac{1}{k^2}$.}
%     \label{fig:mp_contributions2}
% \end{figure}

% \textcolor{red}{////////////////////////////////////////////////////////////////////////}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%





% The calculated SE corrections with the parameters from the Ref.~\cite{hen} are summarized in Tab.~\ref{tab:we_sw_general}. In this table the zero-, one-, and most accurate many-potential contributions for three nuclei are listed in two gauges. One can see that the total uncertainty of the SE correction is mainly determined by the uncertainty of the many-potential contribution. Even taking into account the acceleration schemes. 
% We present separately the many-potential, two-potential, and quasi-two-potential contributions in Tab.~\ref{tab:we_sw_2p}. Using this table one can compare the accuracy of the many-potential contribution obtained. Overall, it is clear that the acceleration tricks do reduce the extrapolation error and allow to obtain the many-potential contribution more accurately. In addition, there is a small but noticeable difference between our data and the data from Ref.~\cite{hen}.

% Results with the parameters from the Ref.~\cite{se_yerokh} are presented in the similar manner in Tab.~\ref{tab:we_yerokh}.
% An attractive feature of the Coulomb gauge can be seen from that table -- the absence of the large reductions between the momentum (zero-, one-potential) contributions in the low-$Z$ region. It is clearly visible from the Fig.~\ref{fig:01m_terms} (a) (compare the green and yellow curves).
% Various coordinate contributions are given in a separate table~\ref{tab:we_yerokh_2p}. In some cases we are able to reduce the numerical error compared with the work~\cite{se_yerokh} and the results obtained are in reasonable agreement with the corresponding work. 
% Calculations for excited states using the Green's function method are also performed, see Tab.~\ref{tab:we_yerokh_excited_states}.  
